Evidence for Low-Level Dynamical Excitation in Near-Resonant Exoplanet Systems

The geometries of near-resonant planetary systems offer a relatively pristine window into the initial conditions of exoplanet systems. Given that near-resonant systems have likely experienced minimal dynamical disruptions, the spin-orbit orientations of these systems inform the typical outcomes of quiescent planet formation, as well as the primordial stellar obliquity distribution. However, few measurements have been made to constrain the spin-orbit orientations of near-resonant systems. We present a Rossiter-McLaughlin measurement of the near-resonant warm Jupiter TOI-2202 b, obtained using the Carnegie Planet Finder Spectrograph (PFS) on the 6.5m Magellan Clay Telescope. This is the eighth result from the Stellar Obliquities in Long-period Exoplanet Systems (SOLES) survey. We derive a sky-projected 2D spin-orbit angle $\lambda=26^{+12}_{-15}$ $^{\circ}$ and a 3D spin-orbit angle $\psi=31^{+13}_{-11}$ $^{\circ}$, finding that TOI-2202 b - the most massive near-resonant exoplanet with a 3D spin-orbit constraint to date - likely deviates from exact alignment with the host star's equator. Incorporating the full census of spin-orbit measurements for near-resonant systems, we demonstrate that the current set of near-resonant systems with period ratios $P_2/P_1\lesssim4$ is generally consistent with a quiescent formation pathway, with some room for low-level ($\lesssim20^{\circ}$) protoplanetary disk misalignments or post-disk-dispersal spin-orbit excitation. Our result constitutes the first population-wide analysis of spin-orbit geometries for near-resonant planetary systems.

==> data/figure1_photometry.txt <==
Title: Photometric data associated with Figure 1. 
Authors: Rice, M., Wang, X.-Y., Wang, S., et al. 
Table: 
================================================================================
Byte-by-byte Description of file: figure1_photometry.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1- 2  I2     ---    Number     [1/10] Description of Number                    
 4-18  F15.7  ---    Time(BJD)  [2459816.09/2459887.87] Description of Time(BJD)
20-28  F9.7   ---    Flux       [0.95/1.04] Description of Flux                 
30-38  F9.7   ---    Flux_err   [0.0/0.41] Description of Flux_err              
40-53  A14    ---    Band       Description of Band                             
55-76  A22    ---    Instrument Description of Instrument                       
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
 1 2459816.0925479 1.0141667 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0932771 1.0051797 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0939946 1.0098968 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0947238 1.0049801 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0954413 1.0089560 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0961705 1.0163248 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0968996 1.0259780 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0976172 1.0077589 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0983464 1.0000641 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0990639 1.0077807 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.0997931 1.0036487 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1005107 1.0042245 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1012398 1.0049423 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1019690 1.0156670 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1026865 0.9990751 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1034157 1.0013919 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1041332 0.9991965 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1048624 1.0010914 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1055800 1.0071250 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1063091 1.0075494 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1070267 1.0012467 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1077558 1.0088831 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1084734 1.0011027 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1092026 1.0021554 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1099201 0.9961804 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1106493 0.9977217 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1113668 1.0108996 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1120960 1.0070365 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1128136 1.0054448 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1135427 1.0053264 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1142603 1.0018018 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1149894 1.0080257 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1157070 1.0130326 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1164362 1.0082447 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1171537 1.0001100 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1178829 0.9999596 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1186120 0.9950123 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1193296 1.0103886 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1200587 0.9997753 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1207763 1.0127289 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1215055 1.0012362 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1222230 0.9988675 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1229522 1.0005738 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1236698 1.0026681 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1243989 1.0019515 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1251165 1.0047052 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1258456 1.0035772 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1265632 1.0012174 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1272923 1.0023236 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1280099 1.0035384 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1287391 1.0116071 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1294566 1.0021754 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1301858 1.0047996 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1309034 0.9960186 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1316325 1.0002490 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1323617 1.0015569 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1330792 1.0001469 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1337968 1.0068937 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1345260 0.9993510 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1352435 0.9976975 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1359727 1.0012294 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1366902 1.0130174 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1374194 1.0036337 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1381485 1.0033292 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1388661 0.9987938 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1395953 1.0086622 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1403128 0.9958987 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1410420 1.0018636 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1417596 0.9976725 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1424887 0.9985736 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1432063 1.0011718 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1439354 0.9907822 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1446530 1.0042688 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1453821 0.9988030 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1460997 0.9959442 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1468289 1.0048113 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1475464 1.0066252 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1482756 0.9921256 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1489932 1.0063626 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1497223 1.0046399 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1504399 0.9971952 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1511690 0.9991179 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1518866 1.0081094 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1526157 1.0053493 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1533333 1.0069512 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1540625 0.9992799 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1547800 0.9982225 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1555092 1.0043380 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1562268 1.0034786 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1569559 1.0149267 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1576735 1.0135956 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1584026 1.0062405 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1591202 1.0060373 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1598493 1.0036743 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1605669 1.0104551 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1612961 0.9945581 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1620136 1.0028592 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1627428 1.0073248 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1634604 1.0006287 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1641895 1.0084313 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1649071 1.0060376 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1656362 1.0043621 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1663654 1.0031295 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1670829 1.0060465 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1678121 1.0032397 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1685297 1.0083314 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1692588 1.0103287 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1699764 1.0030531 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1707055 1.0038352 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1714231 1.0001989 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1721523 1.0056730 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1728698 0.9990899 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1735990 1.0005100 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1743165 1.0036297 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1750457 1.0100864 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1757633 1.0104730 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1764924 1.0056182 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1772100 0.9961431 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1779391 1.0030603 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1786567 1.0061650 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1793859 1.0050600 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1801034 1.0055282 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1808326 1.0007062 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1815501 1.0021514 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1822793 1.0020780 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1830084 1.0055483 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1837260 1.0029621 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1844552 0.9955358 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1851727 1.0063327 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1859019 1.0013175 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1866195 1.0055452 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1873486 1.0019321 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1880662 1.0035491 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1887953 1.0020863 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1895129 1.0042991 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1902420 1.0077761 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1909596 1.0004539 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1916888 1.0031754 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1924063 1.0023648 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1931355 0.9987848 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1938531 1.0057626 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1945822 1.0035697 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1952998 0.9977513 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1960289 1.0075538 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1967465 1.0025417 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1974756 0.9995424 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1981932 1.0075673 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1989224 1.0126990 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.1996399 0.9992999 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2003691 1.0072088 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2010867 1.0034789 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2018158 0.9901831 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2025449 1.0056418 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2032625 1.0174044 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2039917 0.9970902 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2047092 1.0070374 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2054384 0.9976311 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2061560 1.0014453 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2068851 1.0001256 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2076027 0.9944073 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2083318 1.0082073 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2090494 1.0006979 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2097786 1.0012509 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2104961 1.0035683 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2112253 0.9905702 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2119428 0.9980870 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2126720 0.9968922 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2133896 0.9980388 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2141187 0.9960160 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2148363 0.9962416 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2155654 1.0344211 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2162830 0.9897718 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2170121 0.9979259 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2177297 0.9860180 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2184589 0.9887469 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2191764 0.9921917 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2199056 0.9834901 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2206232 0.9945029 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2213523 0.9901131 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2220699 0.9927223 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2227990 0.9878428 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2235166 0.9862377 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2242457 0.9990841 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2249633 0.9911109 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2256925 0.9883995 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2264100 0.9887405 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2271392 0.9916297 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2278568 0.9899688 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2285859 0.9810714 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2293035 0.9845188 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2300326 0.9960191 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2307502 0.9857380 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2314793 0.9872009 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2321969 0.9874341 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2329261 0.9914967 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2336436 0.9804716 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2343728 0.9924912 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2350904 0.9904141 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2358195 0.9864725 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2365371 0.9909606 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2372662 0.9855970 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2379838 0.9776924 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2387129 0.9812113 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2394305 0.9845793 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2401597 0.9764717 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2408772 0.9870858 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2416064 0.9879617 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2423355 0.9881655 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2430531 0.9869245 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2437823 0.9815126 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2444998 0.9827386 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2452290 0.9787691 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2459465 0.9845461 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2466757 0.9846801 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2473933 0.9865726 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2481224 0.9852449 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2488400 0.9834853 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2495691 0.9863034 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2502867 0.9893600 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2510159 0.9898549 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2517334 0.9853647 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2524626 0.9920900 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2531801 0.9899326 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2539093 0.9787713 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2546269 0.9864950 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2553560 0.9795198 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2560736 0.9906857 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2568027 0.9853388 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2575203 0.9808247 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2582495 0.9850989 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2589670 0.9862515 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2596962 0.9846153 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2604137 0.9983316 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2611429 0.9930394 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2618605 0.9878810 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2625896 0.9914386 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2633072 0.9850330 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2640363 0.9829643 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2647539 0.9867099 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2654830 0.9888984 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2662006 0.9844819 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2669298 0.9908325 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2676589 0.9867400 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2683765 0.9914225 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2691056 0.9860202 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2698232 0.9925824 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2705524 0.9945278 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2712699 0.9814528 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2719991 0.9857775 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2727166 0.9752004 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2734458 0.9839587 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2741634 0.9854422 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2748925 0.9810820 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2756101 0.9886476 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2763392 0.9855876 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2770568 0.9791091 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2777860 0.9918831 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2785035 0.9872686 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2792327 0.9854369 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2799502 0.9812174 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2806794 0.9921585 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2813970 0.9877003 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2821261 0.9889570 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2828437 0.9879837 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2835728 0.9941818 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2842904 0.9877952 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2850196 0.9842498 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2857371 0.9875241 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2864663 0.9898632 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2871838 0.9940728 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2879130 0.9811453 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2886306 0.9903284 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2893597 0.9812140 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2900773 0.9798110 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2908064 0.9800760 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2915240 0.9859915 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2922531 0.9861250 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2929707 0.9854870 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2936999 0.9864992 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2944174 0.9908672 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2951466 0.9916938 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2958642 0.9756498 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2965933 0.9912670 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2973109 0.9834522 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2980400 0.9861396 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2987692 0.9896689 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.2994867 0.9982227 0.0050000 Clear          MINERVA-Australis_0.7m
 1 2459816.3002159 0.9888575 0.0050000 Clear          MINERVA-Australis_0.7m
 2 2459828.0878440 1.0014750 0.0025830 ip             LCO_SSO_0.4m          
 2 2459828.0900050 0.9967880 0.0023690 ip             LCO_SSO_0.4m          
 2 2459828.0921620 1.0001510 0.0022690 ip             LCO_SSO_0.4m          
 2 2459828.0943160 1.0023530 0.0026560 ip             LCO_SSO_0.4m          
 2 2459828.0964720 1.0016880 0.0030160 ip             LCO_SSO_0.4m          
 2 2459828.0986420 1.0020980 0.0031480 ip             LCO_SSO_0.4m          
 2 2459828.1007980 0.9996500 0.0025360 ip             LCO_SSO_0.4m          
 2 2459828.1029660 0.9980430 0.0022930 ip             LCO_SSO_0.4m          
 2 2459828.1051280 0.9977550 0.0022610 ip             LCO_SSO_0.4m          
 2 2459828.1072940 1.0042140 0.0022380 ip             LCO_SSO_0.4m          
 2 2459828.1094500 0.9995110 0.0022250 ip             LCO_SSO_0.4m          
 2 2459828.1116120 0.9971430 0.0022430 ip             LCO_SSO_0.4m          
 2 2459828.1137810 0.9914560 0.0025080 ip             LCO_SSO_0.4m          
 2 2459828.1159450 0.9917850 0.0022670 ip             LCO_SSO_0.4m          
 2 2459828.1181120 0.9920490 0.0022350 ip             LCO_SSO_0.4m          
 2 2459828.1202960 0.9848120 0.0023910 ip             LCO_SSO_0.4m          
 2 2459828.1224700 0.9828540 0.0027980 ip             LCO_SSO_0.4m          
 2 2459828.1246320 0.9841050 0.0050990 ip             LCO_SSO_0.4m          
 2 2459828.1267820 0.9701940 0.0055550 ip             LCO_SSO_0.4m          
 2 2459828.1289480 0.9573770 0.0102280 ip             LCO_SSO_0.4m          
 2 2459828.1332890 0.9705050 0.1564110 ip             LCO_SSO_0.4m          
 2 2459828.1419180 0.9825990 0.4003050 ip             LCO_SSO_0.4m          
 2 2459828.1505410 1.0093570 0.1250810 ip             LCO_SSO_0.4m          
 2 2459828.1526970 1.0065100 0.0981570 ip             LCO_SSO_0.4m          
 2 2459828.1548540 0.9507190 0.0522540 ip             LCO_SSO_0.4m          
 2 2459828.1613350 0.9911220 0.0474010 ip             LCO_SSO_0.4m          
 2 2459828.1635030 0.9629950 0.0304850 ip             LCO_SSO_0.4m          
 2 2459828.1656580 1.0019880 0.0175280 ip             LCO_SSO_0.4m          
 2 2459828.1678130 0.9809020 0.0249430 ip             LCO_SSO_0.4m          
 2 2459828.1699670 0.9788710 0.0105370 ip             LCO_SSO_0.4m          
 2 2459828.1721240 0.9622400 0.0131960 ip             LCO_SSO_0.4m          
 2 2459828.1742800 0.9674390 0.0108090 ip             LCO_SSO_0.4m          
 2 2459828.1764660 0.9778190 0.0052570 ip             LCO_SSO_0.4m          
 2 2459828.1786260 0.9856080 0.0048620 ip             LCO_SSO_0.4m          
 2 2459828.1807930 0.9598080 0.0064720 ip             LCO_SSO_0.4m          
 2 2459828.1829500 0.9679860 0.0107040 ip             LCO_SSO_0.4m          
 2 2459828.1851080 0.9783470 0.0154070 ip             LCO_SSO_0.4m          
 2 2459828.1872580 0.9865600 0.0201550 ip             LCO_SSO_0.4m          
 2 2459828.1894200 0.9969930 0.0418140 ip             LCO_SSO_0.4m          
 2 2459828.1937830 0.9602870 0.0324220 ip             LCO_SSO_0.4m          
 2 2459828.1959340 0.9701540 0.0172860 ip             LCO_SSO_0.4m          
 2 2459828.1980900 0.9899310 0.0094960 ip             LCO_SSO_0.4m          
 2 2459828.2002420 0.9717600 0.0090390 ip             LCO_SSO_0.4m          
 2 2459828.2023980 0.9649840 0.0079910 ip             LCO_SSO_0.4m          
 2 2459828.2045640 0.9858300 0.0052520 ip             LCO_SSO_0.4m          
 2 2459828.2067200 0.9770480 0.0044380 ip             LCO_SSO_0.4m          
 2 2459828.2088730 0.9764300 0.0039670 ip             LCO_SSO_0.4m          
 2 2459828.2110270 0.9846910 0.0044690 ip             LCO_SSO_0.4m          
 2 2459828.2131810 0.9703340 0.0047310 ip             LCO_SSO_0.4m          
 2 2459828.2153440 0.9780770 0.0057320 ip             LCO_SSO_0.4m          
 2 2459828.2175250 0.9820850 0.0054050 ip             LCO_SSO_0.4m          
 2 2459828.2196850 0.9858720 0.0051210 ip             LCO_SSO_0.4m          
 2 2459828.2218350 0.9919340 0.0059530 ip             LCO_SSO_0.4m          
 2 2459828.2239940 0.9705790 0.0077530 ip             LCO_SSO_0.4m          
 3 2459828.0827600 0.9985590 0.0019210 ip             LCO_SSO_1m            
 3 2459828.0836380 1.0040350 0.0016700 ip             LCO_SSO_1m            
 3 2459828.0844750 0.9979990 0.0018080 ip             LCO_SSO_1m            
 3 2459828.0853040 1.0007040 0.0016160 ip             LCO_SSO_1m            
 3 2459828.0861320 0.9962960 0.0016710 ip             LCO_SSO_1m            
 3 2459828.0869530 1.0049890 0.0015410 ip             LCO_SSO_1m            
 3 2459828.0877840 1.0005730 0.0015310 ip             LCO_SSO_1m            
 3 2459828.0886150 0.9995670 0.0014540 ip             LCO_SSO_1m            
 3 2459828.0894500 1.0004770 0.0014140 ip             LCO_SSO_1m            
 3 2459828.0902800 1.0026350 0.0013880 ip             LCO_SSO_1m            
 3 2459828.0911140 0.9951210 0.0013650 ip             LCO_SSO_1m            
 3 2459828.0919500 1.0000440 0.0013360 ip             LCO_SSO_1m            
 3 2459828.0927830 1.0025150 0.0013440 ip             LCO_SSO_1m            
 3 2459828.0936130 1.0004740 0.0014650 ip             LCO_SSO_1m            
 3 2459828.0944470 1.0024170 0.0015580 ip             LCO_SSO_1m            
 3 2459828.0952820 0.9962620 0.0016730 ip             LCO_SSO_1m            
 3 2459828.0961180 1.0027930 0.0016900 ip             LCO_SSO_1m            
 3 2459828.0969480 0.9964970 0.0017960 ip             LCO_SSO_1m            
 3 2459828.0977930 1.0030240 0.0020390 ip             LCO_SSO_1m            
 3 2459828.0986250 0.9984010 0.0020240 ip             LCO_SSO_1m            
 3 2459828.0994580 0.9981310 0.0015540 ip             LCO_SSO_1m            
 3 2459828.1002920 1.0059870 0.0015510 ip             LCO_SSO_1m            
 3 2459828.1011230 1.0039310 0.0014360 ip             LCO_SSO_1m            
 3 2459828.1019480 0.9938480 0.0014070 ip             LCO_SSO_1m            
 3 2459828.1027700 1.0035500 0.0013650 ip             LCO_SSO_1m            
 3 2459828.1036050 0.9983130 0.0013190 ip             LCO_SSO_1m            
 3 2459828.1044380 1.0001120 0.0013220 ip             LCO_SSO_1m            
 3 2459828.1052820 0.9941060 0.0013460 ip             LCO_SSO_1m            
 3 2459828.1061110 0.9986410 0.0013180 ip             LCO_SSO_1m            
 3 2459828.1069450 0.9974750 0.0013200 ip             LCO_SSO_1m            
 3 2459828.1077800 1.0012140 0.0013340 ip             LCO_SSO_1m            
 3 2459828.1086140 0.9998690 0.0013350 ip             LCO_SSO_1m            
 3 2459828.1094420 0.9982260 0.0013130 ip             LCO_SSO_1m            
 3 2459828.1102700 0.9977310 0.0013070 ip             LCO_SSO_1m            
 3 2459828.1111020 0.9981200 0.0013290 ip             LCO_SSO_1m            
 3 2459828.1119350 0.9968620 0.0013330 ip             LCO_SSO_1m            
 3 2459828.1127680 0.9969680 0.0013320 ip             LCO_SSO_1m            
 3 2459828.1135970 0.9889160 0.0015160 ip             LCO_SSO_1m            
 3 2459828.1144320 0.9967460 0.0015100 ip             LCO_SSO_1m            
 3 2459828.1152620 0.9846500 0.0013790 ip             LCO_SSO_1m            
 3 2459828.1160980 0.9908170 0.0013170 ip             LCO_SSO_1m            
 3 2459828.1169300 0.9938210 0.0013150 ip             LCO_SSO_1m            
 3 2459828.1177630 0.9914520 0.0013100 ip             LCO_SSO_1m            
 3 2459828.1185900 0.9917420 0.0013260 ip             LCO_SSO_1m            
 3 2459828.1194230 0.9910830 0.0013540 ip             LCO_SSO_1m            
 3 2459828.1202510 0.9899570 0.0014270 ip             LCO_SSO_1m            
 3 2459828.1210840 0.9907700 0.0014280 ip             LCO_SSO_1m            
 3 2459828.1219170 0.9901390 0.0014230 ip             LCO_SSO_1m            
 3 2459828.1227480 0.9903450 0.0018010 ip             LCO_SSO_1m            
 3 2459828.1235840 0.9909560 0.0022300 ip             LCO_SSO_1m            
 3 2459828.1244210 0.9864950 0.0031420 ip             LCO_SSO_1m            
 3 2459828.1252510 0.9823950 0.0032560 ip             LCO_SSO_1m            
 3 2459828.1260880 0.9965980 0.0024640 ip             LCO_SSO_1m            
 3 2459828.1269190 1.0030260 0.0037640 ip             LCO_SSO_1m            
 3 2459828.1277530 0.9914590 0.0042210 ip             LCO_SSO_1m            
 3 2459828.1285820 0.9900160 0.0045180 ip             LCO_SSO_1m            
 3 2459828.1294150 0.9766750 0.0077220 ip             LCO_SSO_1m            
 3 2459828.1302470 0.9867070 0.0117570 ip             LCO_SSO_1m            
 3 2459828.1310830 0.9545050 0.0222650 ip             LCO_SSO_1m            
 3 2459828.1510880 0.9762270 0.0650780 ip             LCO_SSO_1m            
 3 2459828.1535880 0.9695480 0.0528410 ip             LCO_SSO_1m            
 3 2459828.1585760 0.9969990 0.0483130 ip             LCO_SSO_1m            
 3 2459828.1594070 0.9775540 0.0260650 ip             LCO_SSO_1m            
 3 2459828.1602410 0.9748900 0.0479950 ip             LCO_SSO_1m            
 3 2459828.1610740 0.9996160 0.0264740 ip             LCO_SSO_1m            
 3 2459828.1619070 0.9905360 0.0203540 ip             LCO_SSO_1m            
 3 2459828.1627380 0.9965030 0.0245640 ip             LCO_SSO_1m            
 3 2459828.1635670 0.9770320 0.0138900 ip             LCO_SSO_1m            
 3 2459828.1644000 0.9879600 0.0158450 ip             LCO_SSO_1m            
 3 2459828.1652290 0.9854040 0.0095120 ip             LCO_SSO_1m            
 3 2459828.1660630 0.9864710 0.0090490 ip             LCO_SSO_1m            
 3 2459828.1668960 0.9829280 0.0127040 ip             LCO_SSO_1m            
 3 2459828.1685680 0.9738560 0.0114710 ip             LCO_SSO_1m            
 3 2459828.1694040 0.9752240 0.0064570 ip             LCO_SSO_1m            
 3 2459828.1702350 0.9734850 0.0053270 ip             LCO_SSO_1m            
 3 2459828.1710690 0.9767790 0.0068020 ip             LCO_SSO_1m            
 3 2459828.1719030 0.9709790 0.0079010 ip             LCO_SSO_1m            
 3 2459828.1727350 0.9818400 0.0062580 ip             LCO_SSO_1m            
 3 2459828.1735630 0.9856240 0.0057800 ip             LCO_SSO_1m            
 3 2459828.1743970 0.9766560 0.0058100 ip             LCO_SSO_1m            
 3 2459828.1752290 0.9738340 0.0052970 ip             LCO_SSO_1m            
 3 2459828.1760640 0.9865660 0.0034070 ip             LCO_SSO_1m            
 3 2459828.1768980 0.9834940 0.0023930 ip             LCO_SSO_1m            
 3 2459828.1777410 0.9725510 0.0025700 ip             LCO_SSO_1m            
 3 2459828.1785770 0.9863200 0.0027570 ip             LCO_SSO_1m            
 3 2459828.1794140 0.9905470 0.0025310 ip             LCO_SSO_1m            
 3 2459828.1802470 0.9628850 0.0028020 ip             LCO_SSO_1m            
 3 2459828.1810720 1.0000510 0.0042220 ip             LCO_SSO_1m            
 3 2459828.1819030 0.9852330 0.0051850 ip             LCO_SSO_1m            
 3 2459828.1827350 0.9680330 0.0055770 ip             LCO_SSO_1m            
 3 2459828.1835710 0.9756940 0.0076630 ip             LCO_SSO_1m            
 3 2459828.1852760 1.0015170 0.0080430 ip             LCO_SSO_1m            
 3 2459828.1861130 1.0053490 0.0095900 ip             LCO_SSO_1m            
 3 2459828.1869440 0.9694710 0.0099520 ip             LCO_SSO_1m            
 3 2459828.1886100 1.0062050 0.0173850 ip             LCO_SSO_1m            
 3 2459828.1894400 1.0065650 0.0235720 ip             LCO_SSO_1m            
 3 2459828.1902740 0.9677820 0.0262370 ip             LCO_SSO_1m            
 3 2459828.1919400 0.9778030 0.0288420 ip             LCO_SSO_1m            
 3 2459828.1927720 0.9556600 0.0250360 ip             LCO_SSO_1m            
 3 2459828.1936080 0.9750870 0.0191050 ip             LCO_SSO_1m            
 3 2459828.1944380 1.0014850 0.0141280 ip             LCO_SSO_1m            
 3 2459828.1952680 0.9606880 0.0119130 ip             LCO_SSO_1m            
 3 2459828.1961020 0.9914630 0.0091800 ip             LCO_SSO_1m            
 3 2459828.1969330 0.9754650 0.0054350 ip             LCO_SSO_1m            
 3 2459828.1977690 0.9588130 0.0048230 ip             LCO_SSO_1m            
 3 2459828.1985950 0.9803910 0.0048990 ip             LCO_SSO_1m            
 3 2459828.1994280 0.9687780 0.0054780 ip             LCO_SSO_1m            
 3 2459828.2002590 0.9862710 0.0046360 ip             LCO_SSO_1m            
 3 2459828.2010880 0.9690400 0.0040270 ip             LCO_SSO_1m            
 3 2459828.2019260 0.9680800 0.0045870 ip             LCO_SSO_1m            
 3 2459828.2027590 0.9736210 0.0039920 ip             LCO_SSO_1m            
 3 2459828.2035890 1.0013100 0.0033560 ip             LCO_SSO_1m            
 3 2459828.2044260 0.9749040 0.0026560 ip             LCO_SSO_1m            
 3 2459828.2052580 0.9750990 0.0026780 ip             LCO_SSO_1m            
 3 2459828.2060950 0.9844730 0.0025750 ip             LCO_SSO_1m            
 3 2459828.2069270 0.9827830 0.0023310 ip             LCO_SSO_1m            
 3 2459828.2077610 0.9801050 0.0020420 ip             LCO_SSO_1m            
 3 2459828.2085910 0.9804110 0.0021130 ip             LCO_SSO_1m            
 3 2459828.2094260 0.9933220 0.0021870 ip             LCO_SSO_1m            
 3 2459828.2102610 0.9813490 0.0022200 ip             LCO_SSO_1m            
 3 2459828.2110960 0.9850070 0.0024430 ip             LCO_SSO_1m            
 3 2459828.2119300 0.9719180 0.0024800 ip             LCO_SSO_1m            
 3 2459828.2127650 0.9798970 0.0024060 ip             LCO_SSO_1m            
 3 2459828.2135970 0.9746920 0.0025520 ip             LCO_SSO_1m            
 3 2459828.2144300 0.9626030 0.0030010 ip             LCO_SSO_1m            
 3 2459828.2152650 0.9802180 0.0030060 ip             LCO_SSO_1m            
 3 2459828.2161010 0.9728390 0.0028700 ip             LCO_SSO_1m            
 3 2459828.2169340 0.9762130 0.0029690 ip             LCO_SSO_1m            
 3 2459828.2177680 0.9983650 0.0027800 ip             LCO_SSO_1m            
 3 2459828.2185960 0.9650300 0.0024250 ip             LCO_SSO_1m            
 3 2459828.2194260 0.9889750 0.0025940 ip             LCO_SSO_1m            
 3 2459828.2202560 0.9772690 0.0027400 ip             LCO_SSO_1m            
 3 2459828.2210900 0.9737530 0.0027210 ip             LCO_SSO_1m            
 3 2459828.2219170 0.9840010 0.0029870 ip             LCO_SSO_1m            
 3 2459828.2227510 0.9735200 0.0034530 ip             LCO_SSO_1m            
 3 2459828.2235820 0.9537780 0.0037080 ip             LCO_SSO_1m            
 3 2459828.2244100 0.9956880 0.0039270 ip             LCO_SSO_1m            
 3 2459828.2252430 0.9827990 0.0052020 ip             LCO_SSO_1m            
 3 2459828.2260800 0.9801470 0.0051020 ip             LCO_SSO_1m            
 3 2459828.2269110 0.9833650 0.0071090 ip             LCO_SSO_1m            
 4 2459863.7068810 0.9996140 0.0024400 Sloani         LCO_CTIO_0.4m         
 4 2459863.7090440 1.0002340 0.0024610 Sloani         LCO_CTIO_0.4m         
 4 2459863.7112000 1.0013920 0.0024610 Sloani         LCO_CTIO_0.4m         
 4 2459863.7133920 1.0056940 0.0024610 Sloani         LCO_CTIO_0.4m         
 4 2459863.7155480 1.0000480 0.0024400 Sloani         LCO_CTIO_0.4m         
 4 2459863.7177120 1.0024670 0.0024400 Sloani         LCO_CTIO_0.4m         
 4 2459863.7198670 0.9983930 0.0024200 Sloani         LCO_CTIO_0.4m         
 4 2459863.7220250 1.0045350 0.0024400 Sloani         LCO_CTIO_0.4m         
 4 2459863.7241930 0.9989520 0.0024200 Sloani         LCO_CTIO_0.4m         
 4 2459863.7263510 0.9996550 0.0024200 Sloani         LCO_CTIO_0.4m         
 4 2459863.7285250 0.9990760 0.0024200 Sloani         LCO_CTIO_0.4m         
 4 2459863.7306780 1.0039770 0.0024200 Sloani         LCO_CTIO_0.4m         
 4 2459863.7328550 0.9958080 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.7350270 1.0014130 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.7371880 0.9976280 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.7393540 0.9987860 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.7415040 0.9971110 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.7437070 0.9981040 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.7458710 0.9958500 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7480210 1.0002750 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7523690 0.9968220 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7545240 1.0004820 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7566930 1.0027780 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7588490 0.9972150 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7610010 1.0006270 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7631520 0.9958710 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7653290 0.9990140 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7675230 1.0030460 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7696770 0.9980830 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7718290 0.9970910 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7740020 0.9967800 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7761580 1.0030880 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7783250 1.0053830 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7804840 0.9999860 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7826350 1.0015990 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7847940 0.9965320 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7869740 1.0029220 0.0023780 Sloani         LCO_CTIO_0.4m         
 4 2459863.7891240 0.9990350 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.7913110 0.9984560 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.7934750 0.9977110 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.7956860 0.9978560 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.7978590 0.9979390 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8000160 0.9977320 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8021830 1.0008750 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8043340 0.9950640 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8064860 0.9950430 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8086420 0.9929550 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8108080 0.9980210 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8129640 0.9968420 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8151280 0.9987040 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8172850 0.9985380 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8194490 0.9942780 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8216160 0.9976490 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8237680 0.9979800 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8259370 0.9976490 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8281020 0.9906590 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8302590 0.9912800 0.0023370 Sloani         LCO_CTIO_0.4m         
 4 2459863.8324650 0.9879500 0.0023370 Sloani         LCO_CTIO_0.4m         
 4 2459863.8346220 0.9834830 0.0023370 Sloani         LCO_CTIO_0.4m         
 4 2459863.8368070 0.9834000 0.0023370 Sloani         LCO_CTIO_0.4m         
 4 2459863.8389910 0.9877020 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8411550 0.9861720 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8433090 0.9862960 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8454580 0.9864200 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8476140 0.9823660 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8497640 0.9838350 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8519210 0.9852200 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8540700 0.9872680 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8562340 0.9820560 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8583820 0.9812080 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8605430 0.9856340 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8626980 0.9884260 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8648690 0.9838970 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8691880 0.9859650 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8713450 0.9841660 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8734970 0.9793890 0.0023580 Sloani         LCO_CTIO_0.4m         
 4 2459863.8756530 0.9896250 0.0023990 Sloani         LCO_CTIO_0.4m         
 4 2459863.8778080 0.9859440 0.0024200 Sloani         LCO_CTIO_0.4m         
 5 2459863.7042340 0.9974460 0.0012860 Sloani         LCO_CTIO_1m           
 5 2459863.7050570 1.0042600 0.0012910 Sloani         LCO_CTIO_1m           
 5 2459863.7058800 1.0052460 0.0012910 Sloani         LCO_CTIO_1m           
 5 2459863.7067110 1.0015410 0.0012910 Sloani         LCO_CTIO_1m           
 5 2459863.7075370 1.0036240 0.0012980 Sloani         LCO_CTIO_1m           
 5 2459863.7083700 1.0009450 0.0012990 Sloani         LCO_CTIO_1m           
 5 2459863.7092010 0.9969420 0.0012930 Sloani         LCO_CTIO_1m           
 5 2459863.7100340 1.0024340 0.0012990 Sloani         LCO_CTIO_1m           
 5 2459863.7108680 1.0040890 0.0012980 Sloani         LCO_CTIO_1m           
 5 2459863.7117000 1.0024940 0.0012910 Sloani         LCO_CTIO_1m           
 5 2459863.7125340 0.9994200 0.0012870 Sloani         LCO_CTIO_1m           
 5 2459863.7133670 1.0024140 0.0012890 Sloani         LCO_CTIO_1m           
 5 2459863.7141970 1.0035690 0.0012870 Sloani         LCO_CTIO_1m           
 5 2459863.7150300 0.9998130 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7158590 1.0012710 0.0012880 Sloani         LCO_CTIO_1m           
 5 2459863.7166920 1.0007390 0.0012830 Sloani         LCO_CTIO_1m           
 5 2459863.7175240 0.9997570 0.0012850 Sloani         LCO_CTIO_1m           
 5 2459863.7183540 1.0014290 0.0012860 Sloani         LCO_CTIO_1m           
 5 2459863.7191800 1.0023610 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7200120 1.0023460 0.0012850 Sloani         LCO_CTIO_1m           
 5 2459863.7208450 1.0020910 0.0012860 Sloani         LCO_CTIO_1m           
 5 2459863.7216730 1.0011980 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7225020 0.9978310 0.0012830 Sloani         LCO_CTIO_1m           
 5 2459863.7233330 1.0026710 0.0012920 Sloani         LCO_CTIO_1m           
 5 2459863.7241670 1.0006490 0.0012820 Sloani         LCO_CTIO_1m           
 5 2459863.7249990 1.0022200 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7258300 1.0024610 0.0012780 Sloani         LCO_CTIO_1m           
 5 2459863.7266580 1.0008570 0.0012790 Sloani         LCO_CTIO_1m           
 5 2459863.7274870 1.0012320 0.0012820 Sloani         LCO_CTIO_1m           
 5 2459863.7283170 1.0018150 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7291490 1.0015670 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7299860 1.0011050 0.0012800 Sloani         LCO_CTIO_1m           
 5 2459863.7308240 1.0010570 0.0012800 Sloani         LCO_CTIO_1m           
 5 2459863.7316560 1.0026880 0.0012790 Sloani         LCO_CTIO_1m           
 5 2459863.7324880 1.0019420 0.0012780 Sloani         LCO_CTIO_1m           
 5 2459863.7333160 1.0009930 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7341460 0.9993450 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7349770 0.9977910 0.0012710 Sloani         LCO_CTIO_1m           
 5 2459863.7358040 1.0023220 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7366410 1.0003100 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7374740 0.9986630 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7383060 0.9986890 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7391350 1.0011760 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7399660 1.0018120 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7407950 1.0025270 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7416270 1.0022900 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7424590 1.0001480 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7432940 0.9991490 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7441240 1.0020630 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7449540 1.0003860 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7457870 1.0004370 0.0012690 Sloani         LCO_CTIO_1m           
 5 2459863.7466200 1.0025560 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7474490 0.9988450 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7482790 1.0047390 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7491110 1.0018610 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7499460 1.0003480 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7507810 1.0004960 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7516180 1.0017420 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7524500 0.9995210 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7532840 1.0034830 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7541110 0.9998780 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7549350 1.0008860 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7557650 0.9987690 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7565960 1.0004670 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7574280 1.0001290 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7582670 1.0018010 0.0012790 Sloani         LCO_CTIO_1m           
 5 2459863.7591010 1.0011140 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7599330 1.0013900 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7607650 0.9992190 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7615960 1.0029660 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7624280 0.9984740 0.0012680 Sloani         LCO_CTIO_1m           
 5 2459863.7632580 0.9990840 0.0012710 Sloani         LCO_CTIO_1m           
 5 2459863.7640880 1.0016520 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7649150 1.0000820 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7657420 1.0024460 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7665780 1.0013140 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7674070 1.0005160 0.0012840 Sloani         LCO_CTIO_1m           
 5 2459863.7682360 1.0004950 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7690680 1.0028870 0.0012780 Sloani         LCO_CTIO_1m           
 5 2459863.7699030 1.0028480 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7707420 1.0013720 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7715740 0.9983660 0.0012700 Sloani         LCO_CTIO_1m           
 5 2459863.7724080 1.0007250 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7732360 1.0033700 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7740680 0.9994950 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7748980 0.9989340 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7757400 1.0008570 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7765740 1.0012090 0.0012740 Sloani         LCO_CTIO_1m           
 5 2459863.7774060 0.9999560 0.0012780 Sloani         LCO_CTIO_1m           
 5 2459863.7782370 0.9984770 0.0012770 Sloani         LCO_CTIO_1m           
 5 2459863.7790680 0.9991740 0.0012730 Sloani         LCO_CTIO_1m           
 5 2459863.7798980 1.0024690 0.0012830 Sloani         LCO_CTIO_1m           
 5 2459863.7807290 1.0005040 0.0012760 Sloani         LCO_CTIO_1m           
 5 2459863.7815610 1.0010560 0.0012800 Sloani         LCO_CTIO_1m           
 5 2459863.7823950 0.9978820 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7832230 1.0017990 0.0012750 Sloani         LCO_CTIO_1m           
 5 2459863.7840570 1.0004840 0.0012780 Sloani         LCO_CTIO_1m           
 5 2459863.7848940 1.0004870 0.0012790 Sloani         LCO_CTIO_1m           
 5 2459863.7857290 0.9996520 0.0012710 Sloani         LCO_CTIO_1m           
 5 2459863.7865570 0.9993440 0.0012690 Sloani         LCO_CTIO_1m           
 5 2459863.7873900 1.0005840 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.7882220 1.0005770 0.0012730 Sloani         LCO_CTIO_1m           
 5 2459863.7890520 0.9991970 0.0012700 Sloani         LCO_CTIO_1m           
 5 2459863.7898850 0.9997050 0.0012680 Sloani         LCO_CTIO_1m           
 5 2459863.7907220 0.9981630 0.0012710 Sloani         LCO_CTIO_1m           
 5 2459863.7915510 0.9969430 0.0012690 Sloani         LCO_CTIO_1m           
 5 2459863.7923800 1.0030480 0.0012730 Sloani         LCO_CTIO_1m           
 5 2459863.7932090 1.0028320 0.0012680 Sloani         LCO_CTIO_1m           
 5 2459863.7940410 1.0003230 0.0012600 Sloani         LCO_CTIO_1m           
 5 2459863.7948730 1.0023000 0.0012630 Sloani         LCO_CTIO_1m           
 5 2459863.7957060 1.0007780 0.0012580 Sloani         LCO_CTIO_1m           
 5 2459863.7965390 1.0009940 0.0012600 Sloani         LCO_CTIO_1m           
 5 2459863.7973730 1.0017040 0.0012600 Sloani         LCO_CTIO_1m           
 5 2459863.7982040 0.9992380 0.0012560 Sloani         LCO_CTIO_1m           
 5 2459863.7990360 0.9986640 0.0012560 Sloani         LCO_CTIO_1m           
 5 2459863.7998770 0.9965410 0.0012520 Sloani         LCO_CTIO_1m           
 5 2459863.8007090 0.9976640 0.0012530 Sloani         LCO_CTIO_1m           
 5 2459863.8015430 0.9982540 0.0012530 Sloani         LCO_CTIO_1m           
 5 2459863.8023790 1.0031560 0.0012580 Sloani         LCO_CTIO_1m           
 5 2459863.8032120 1.0012780 0.0012570 Sloani         LCO_CTIO_1m           
 5 2459863.8040460 0.9990720 0.0012560 Sloani         LCO_CTIO_1m           
 5 2459863.8048820 0.9986960 0.0012540 Sloani         LCO_CTIO_1m           
 5 2459863.8057140 1.0016470 0.0012680 Sloani         LCO_CTIO_1m           
 5 2459863.8065470 1.0039370 0.0012580 Sloani         LCO_CTIO_1m           
 5 2459863.8073780 0.9997520 0.0012520 Sloani         LCO_CTIO_1m           
 5 2459863.8082130 0.9990680 0.0012500 Sloani         LCO_CTIO_1m           
 5 2459863.8090450 0.9998420 0.0012470 Sloani         LCO_CTIO_1m           
 5 2459863.8098730 1.0001080 0.0012460 Sloani         LCO_CTIO_1m           
 5 2459863.8107020 0.9990110 0.0012430 Sloani         LCO_CTIO_1m           
 5 2459863.8115330 1.0022990 0.0012450 Sloani         LCO_CTIO_1m           
 5 2459863.8123650 1.0015230 0.0012450 Sloani         LCO_CTIO_1m           
 5 2459863.8131990 1.0014600 0.0012450 Sloani         LCO_CTIO_1m           
 5 2459863.8140270 1.0004170 0.0012400 Sloani         LCO_CTIO_1m           
 5 2459863.8148560 0.9997920 0.0012360 Sloani         LCO_CTIO_1m           
 5 2459863.8156900 0.9965500 0.0012300 Sloani         LCO_CTIO_1m           
 5 2459863.8165270 0.9990600 0.0012320 Sloani         LCO_CTIO_1m           
 5 2459863.8173710 0.9998820 0.0012350 Sloani         LCO_CTIO_1m           
 5 2459863.8182110 1.0009480 0.0012370 Sloani         LCO_CTIO_1m           
 5 2459863.8190430 1.0026050 0.0012330 Sloani         LCO_CTIO_1m           
 5 2459863.8198790 1.0005680 0.0012320 Sloani         LCO_CTIO_1m           
 5 2459863.8207160 1.0008430 0.0012310 Sloani         LCO_CTIO_1m           
 5 2459863.8215450 1.0004750 0.0012300 Sloani         LCO_CTIO_1m           
 5 2459863.8223800 1.0000800 0.0012320 Sloani         LCO_CTIO_1m           
 5 2459863.8232030 0.9980000 0.0012290 Sloani         LCO_CTIO_1m           
 5 2459863.8240290 0.9985360 0.0012280 Sloani         LCO_CTIO_1m           
 5 2459863.8248580 0.9977110 0.0012260 Sloani         LCO_CTIO_1m           
 5 2459863.8256930 0.9958000 0.0012260 Sloani         LCO_CTIO_1m           
 5 2459863.8265260 0.9960270 0.0012270 Sloani         LCO_CTIO_1m           
 5 2459863.8273570 0.9924720 0.0012240 Sloani         LCO_CTIO_1m           
 5 2459863.8281920 0.9930980 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8290270 0.9932870 0.0012250 Sloani         LCO_CTIO_1m           
 5 2459863.8298620 0.9957840 0.0012260 Sloani         LCO_CTIO_1m           
 5 2459863.8306910 0.9916610 0.0012230 Sloani         LCO_CTIO_1m           
 5 2459863.8315210 0.9893320 0.0012220 Sloani         LCO_CTIO_1m           
 5 2459863.8323570 0.9893260 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8331900 0.9904280 0.0012230 Sloani         LCO_CTIO_1m           
 5 2459863.8340150 0.9859760 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8348490 0.9900520 0.0012240 Sloani         LCO_CTIO_1m           
 5 2459863.8356800 0.9861780 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8365100 0.9856470 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8373430 0.9859910 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8381750 0.9836130 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8390120 0.9867130 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8398460 0.9852930 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8406770 0.9859380 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8415140 0.9866680 0.0012220 Sloani         LCO_CTIO_1m           
 5 2459863.8423420 0.9833060 0.0012170 Sloani         LCO_CTIO_1m           
 5 2459863.8431760 0.9863400 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8440040 0.9836860 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8448400 0.9862150 0.0012220 Sloani         LCO_CTIO_1m           
 5 2459863.8456730 0.9854280 0.0012220 Sloani         LCO_CTIO_1m           
 5 2459863.8465080 0.9831720 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8473400 0.9847980 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8481710 0.9851800 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8489970 0.9840430 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8498310 0.9847000 0.0012210 Sloani         LCO_CTIO_1m           
 5 2459863.8506690 0.9818390 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8515030 0.9844390 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8523370 0.9830420 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8531730 0.9816200 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8540100 0.9849770 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8548390 0.9830560 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8556680 0.9790240 0.0012150 Sloani         LCO_CTIO_1m           
 5 2459863.8564980 0.9860230 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8573340 0.9819310 0.0012160 Sloani         LCO_CTIO_1m           
 5 2459863.8581630 0.9827390 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8589970 0.9828960 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8598340 0.9820430 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8606690 0.9816300 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8615000 0.9840460 0.0012220 Sloani         LCO_CTIO_1m           
 5 2459863.8623350 0.9865950 0.0012240 Sloani         LCO_CTIO_1m           
 5 2459863.8631850 0.9835530 0.0012200 Sloani         LCO_CTIO_1m           
 5 2459863.8640180 0.9808990 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8648520 0.9836330 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8656950 0.9804090 0.0012170 Sloani         LCO_CTIO_1m           
 5 2459863.8665210 0.9809000 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8673520 0.9813510 0.0012160 Sloani         LCO_CTIO_1m           
 5 2459863.8681830 0.9811850 0.0012160 Sloani         LCO_CTIO_1m           
 5 2459863.8690110 0.9799630 0.0012170 Sloani         LCO_CTIO_1m           
 5 2459863.8698410 0.9815690 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8706760 0.9809930 0.0012180 Sloani         LCO_CTIO_1m           
 5 2459863.8715110 0.9802490 0.0012190 Sloani         LCO_CTIO_1m           
 5 2459863.8723440 0.9837570 0.0012230 Sloani         LCO_CTIO_1m           
 5 2459863.8731800 0.9811280 0.0012220 Sloani         LCO_CTIO_1m           
 5 2459863.8740100 0.9797720 0.0012230 Sloani         LCO_CTIO_1m           
 5 2459863.8748410 0.9834100 0.0012260 Sloani         LCO_CTIO_1m           
 5 2459863.8756730 0.9823820 0.0012290 Sloani         LCO_CTIO_1m           
 5 2459863.8765060 0.9798190 0.0012310 Sloani         LCO_CTIO_1m           
 5 2459863.8773410 0.9800480 0.0012380 Sloani         LCO_CTIO_1m           
 5 2459863.8781720 0.9806700 0.0012440 Sloani         LCO_CTIO_1m           
 5 2459863.8790070 0.9812770 0.0012530 Sloani         LCO_CTIO_1m           
 5 2459863.8798370 0.9832100 0.0012640 Sloani         LCO_CTIO_1m           
 5 2459863.8806690 0.9771240 0.0012720 Sloani         LCO_CTIO_1m           
 5 2459863.8815060 0.9803810 0.0012890 Sloani         LCO_CTIO_1m           
 5 2459863.8823380 0.9808350 0.0013100 Sloani         LCO_CTIO_1m           
 5 2459863.8831730 0.9797910 0.0013280 Sloani         LCO_CTIO_1m           
 5 2459863.8840080 0.9798860 0.0013530 Sloani         LCO_CTIO_1m           
 5 2459863.8848370 0.9772980 0.0013860 Sloani         LCO_CTIO_1m           
 5 2459863.8856720 0.9822440 0.0014360 Sloani         LCO_CTIO_1m           
 6 2459863.7249378 0.9976949 0.0026781 Sloani         TRAPPIST_0.6m         
 6 2459863.7254463 1.0006076 0.0026724 Sloani         TRAPPIST_0.6m         
 6 2459863.7258760 0.9989276 0.0026710 Sloani         TRAPPIST_0.6m         
 6 2459863.7263042 1.0046166 0.0026769 Sloani         TRAPPIST_0.6m         
 6 2459863.7267744 0.9966783 0.0026827 Sloani         TRAPPIST_0.6m         
 6 2459863.7272446 1.0058107 0.0026866 Sloani         TRAPPIST_0.6m         
 6 2459863.7276737 0.9986418 0.0026873 Sloani         TRAPPIST_0.6m         
 6 2459863.7281017 0.9949900 0.0026869 Sloani         TRAPPIST_0.6m         
 6 2459863.7285705 1.0047962 0.0026967 Sloani         TRAPPIST_0.6m         
 6 2459863.7289996 0.9996937 0.0026865 Sloani         TRAPPIST_0.6m         
 6 2459863.7294364 1.0009998 0.0026889 Sloani         TRAPPIST_0.6m         
 6 2459863.7298667 1.0014073 0.0026881 Sloani         TRAPPIST_0.6m         
 6 2459863.7303363 1.0042461 0.0026834 Sloani         TRAPPIST_0.6m         
 6 2459863.7307667 1.0004773 0.0026887 Sloani         TRAPPIST_0.6m         
 6 2459863.7311970 1.0001385 0.0026810 Sloani         TRAPPIST_0.6m         
 6 2459863.7316795 0.9998066 0.0026873 Sloani         TRAPPIST_0.6m         
 6 2459863.7321085 0.9946709 0.0026824 Sloani         TRAPPIST_0.6m         
 6 2459863.7325375 1.0035536 0.0026815 Sloani         TRAPPIST_0.6m         
 6 2459863.7329976 0.9977254 0.0026803 Sloani         TRAPPIST_0.6m         
 6 2459863.7334677 1.0001495 0.0026895 Sloani         TRAPPIST_0.6m         
 6 2459863.7338990 0.9992633 0.0026832 Sloani         TRAPPIST_0.6m         
 6 2459863.7343286 0.9982041 0.0026947 Sloani         TRAPPIST_0.6m         
 6 2459863.7348407 1.0027016 0.0026862 Sloani         TRAPPIST_0.6m         
 6 2459863.7353225 0.9978528 0.0026815 Sloani         TRAPPIST_0.6m         
 6 2459863.7357775 0.9960023 0.0026788 Sloani         TRAPPIST_0.6m         
 6 2459863.7362071 0.9979785 0.0026849 Sloani         TRAPPIST_0.6m         
 6 2459863.7366672 1.0042635 0.0026871 Sloani         TRAPPIST_0.6m         
 6 2459863.7371446 0.9988853 0.0026918 Sloani         TRAPPIST_0.6m         
 6 2459863.7376271 0.9989392 0.0026885 Sloani         TRAPPIST_0.6m         
 6 2459863.7380560 0.9997314 0.0026872 Sloani         TRAPPIST_0.6m         
 6 2459863.7385276 1.0035439 0.0026859 Sloani         TRAPPIST_0.6m         
 6 2459863.7389581 1.0003198 0.0026872 Sloani         TRAPPIST_0.6m         
 6 2459863.7393870 0.9972115 0.0026843 Sloani         TRAPPIST_0.6m         
 6 2459863.7398181 0.9958002 0.0026829 Sloani         TRAPPIST_0.6m         
 6 2459863.7402877 1.0045547 0.0026681 Sloani         TRAPPIST_0.6m         
 6 2459863.7407166 1.0031651 0.0026674 Sloani         TRAPPIST_0.6m         
 6 2459863.7411868 0.9959544 0.0026684 Sloani         TRAPPIST_0.6m         
 6 2459863.7416158 0.9908014 0.0026758 Sloani         TRAPPIST_0.6m         
 6 2459863.7420954 1.0089953 0.0026967 Sloani         TRAPPIST_0.6m         
 6 2459863.7425243 0.9984535 0.0026870 Sloani         TRAPPIST_0.6m         
 6 2459863.7429547 1.0004093 0.0026929 Sloani         TRAPPIST_0.6m         
 6 2459863.7434676 0.9988976 0.0026876 Sloani         TRAPPIST_0.6m         
 6 2459863.7438972 0.9937404 0.0026935 Sloani         TRAPPIST_0.6m         
 6 2459863.7443269 0.9961344 0.0026976 Sloani         TRAPPIST_0.6m         
 6 2459863.7447971 1.0001046 0.0026934 Sloani         TRAPPIST_0.6m         
 6 2459863.7452268 1.0049209 0.0026947 Sloani         TRAPPIST_0.6m         
 6 2459863.7456969 1.0011225 0.0026857 Sloani         TRAPPIST_0.6m         
 6 2459863.7461260 0.9995965 0.0026931 Sloani         TRAPPIST_0.6m         
 6 2459863.7465549 0.9998334 0.0026853 Sloani         TRAPPIST_0.6m         
 6 2459863.7470229 1.0007027 0.0026839 Sloani         TRAPPIST_0.6m         
 6 2459863.7474541 0.9977922 0.0026825 Sloani         TRAPPIST_0.6m         
 6 2459863.7479221 1.0007947 0.0026871 Sloani         TRAPPIST_0.6m         
 6 2459863.7483510 0.9976359 0.0026850 Sloani         TRAPPIST_0.6m         
 6 2459863.7488198 1.0018874 0.0026855 Sloani         TRAPPIST_0.6m         
 6 2459863.7492502 0.9997102 0.0026809 Sloani         TRAPPIST_0.6m         
 6 2459863.7496798 0.9995221 0.0026776 Sloani         TRAPPIST_0.6m         
 6 2459863.7501096 1.0008031 0.0026839 Sloani         TRAPPIST_0.6m         
 6 2459863.7506050 1.0043050 0.0026907 Sloani         TRAPPIST_0.6m         
 6 2459863.7510355 0.9945316 0.0026775 Sloani         TRAPPIST_0.6m         
 6 2459863.7514653 1.0012267 0.0026760 Sloani         TRAPPIST_0.6m         
 6 2459863.7519462 1.0010819 0.0026736 Sloani         TRAPPIST_0.6m         
 6 2459863.7523773 0.9951402 0.0026674 Sloani         TRAPPIST_0.6m         
 6 2459863.7528069 0.9983000 0.0026786 Sloani         TRAPPIST_0.6m         
 6 2459863.7532360 1.0009023 0.0026776 Sloani         TRAPPIST_0.6m         
 6 2459863.7537112 0.9977083 0.0026770 Sloani         TRAPPIST_0.6m         
 6 2459863.7541387 0.9968674 0.0026690 Sloani         TRAPPIST_0.6m         
 6 2459863.7546075 0.9939305 0.0026772 Sloani         TRAPPIST_0.6m         
 6 2459863.7550378 0.9992452 0.0026914 Sloani         TRAPPIST_0.6m         
 6 2459863.7555196 0.9970436 0.0026773 Sloani         TRAPPIST_0.6m         
 6 2459863.7559492 0.9993452 0.0026907 Sloani         TRAPPIST_0.6m         
 6 2459863.7564188 1.0007823 0.0026949 Sloani         TRAPPIST_0.6m         
 6 2459863.7568484 1.0082922 0.0026991 Sloani         TRAPPIST_0.6m         
 6 2459863.7572773 0.9969677 0.0026889 Sloani         TRAPPIST_0.6m         
 6 2459863.7577056 1.0042003 0.0026892 Sloani         TRAPPIST_0.6m         
 6 2459863.7581736 0.9931601 0.0026850 Sloani         TRAPPIST_0.6m         
 6 2459863.7586105 0.9930168 0.0026779 Sloani         TRAPPIST_0.6m         
 6 2459863.7590403 1.0016279 0.0026831 Sloani         TRAPPIST_0.6m         
 6 2459863.7595104 1.0029720 0.0026839 Sloani         TRAPPIST_0.6m         
 6 2459863.7599394 1.0024692 0.0026875 Sloani         TRAPPIST_0.6m         
 6 2459863.7604096 1.0033754 0.0026863 Sloani         TRAPPIST_0.6m         
 6 2459863.7608776 0.9956574 0.0026789 Sloani         TRAPPIST_0.6m         
 6 2459863.7613312 1.0019356 0.0026758 Sloani         TRAPPIST_0.6m         
 6 2459863.7617992 1.0000990 0.0026831 Sloani         TRAPPIST_0.6m         
 6 2459863.7622275 0.9996853 0.0026844 Sloani         TRAPPIST_0.6m         
 6 2459863.7626578 1.0009169 0.0026892 Sloani         TRAPPIST_0.6m         
 6 2459863.7631273 0.9975333 0.0026843 Sloani         TRAPPIST_0.6m         
 6 2459863.7635562 1.0024127 0.0026852 Sloani         TRAPPIST_0.6m         
 6 2459863.7639867 0.9928497 0.0026793 Sloani         TRAPPIST_0.6m         
 6 2459863.7644467 1.0014433 0.0026901 Sloani         TRAPPIST_0.6m         
 6 2459863.7649226 0.9968396 0.0026834 Sloani         TRAPPIST_0.6m         
 6 2459863.7653524 0.9993588 0.0026870 Sloani         TRAPPIST_0.6m         
 6 2459863.7658225 1.0029213 0.0026848 Sloani         TRAPPIST_0.6m         
 6 2459863.7662580 0.9979962 0.0026801 Sloani         TRAPPIST_0.6m         
 6 2459863.7667268 1.0053981 0.0026869 Sloani         TRAPPIST_0.6m         
 6 2459863.7671564 0.9964443 0.0026891 Sloani         TRAPPIST_0.6m         
 6 2459863.7676280 1.0044583 0.0026905 Sloani         TRAPPIST_0.6m         
 6 2459863.7680571 1.0003134 0.0026854 Sloani         TRAPPIST_0.6m         
 6 2459863.7684860 0.9997953 0.0026909 Sloani         TRAPPIST_0.6m         
 6 2459863.7689569 1.0065168 0.0026967 Sloani         TRAPPIST_0.6m         
 6 2459863.7693865 0.9955547 0.0026811 Sloani         TRAPPIST_0.6m         
 6 2459863.7698561 0.9982490 0.0026886 Sloani         TRAPPIST_0.6m         
 6 2459863.7702872 1.0004208 0.0026855 Sloani         TRAPPIST_0.6m         
 6 2459863.7707436 0.9963113 0.0026838 Sloani         TRAPPIST_0.6m         
 6 2459863.7712406 1.0012455 0.0026861 Sloani         TRAPPIST_0.6m         
 6 2459863.7716688 0.9925578 0.0026733 Sloani         TRAPPIST_0.6m         
 6 2459863.7720985 0.9956779 0.0026810 Sloani         TRAPPIST_0.6m         
 6 2459863.7725667 0.9992833 0.0026833 Sloani         TRAPPIST_0.6m         
 6 2459863.7729956 1.0065652 0.0026958 Sloani         TRAPPIST_0.6m         
 6 2459863.7734650 0.9996071 0.0026916 Sloani         TRAPPIST_0.6m         
 6 2459863.7739020 0.9910794 0.0026862 Sloani         TRAPPIST_0.6m         
 6 2459863.7743331 0.9987595 0.0026892 Sloani         TRAPPIST_0.6m         
 6 2459863.7748142 1.0010856 0.0026872 Sloani         TRAPPIST_0.6m         
 6 2459863.7752525 1.0000244 0.0026835 Sloani         TRAPPIST_0.6m         
 6 2459863.7757218 0.9973697 0.0026869 Sloani         TRAPPIST_0.6m         
 6 2459863.7761516 0.9974368 0.0026910 Sloani         TRAPPIST_0.6m         
 6 2459863.7766268 0.9978490 0.0026849 Sloani         TRAPPIST_0.6m         
 6 2459863.7770550 0.9988010 0.0026900 Sloani         TRAPPIST_0.6m         
 6 2459863.7774846 0.9991521 0.0026860 Sloani         TRAPPIST_0.6m         
 6 2459863.7779534 1.0004618 0.0026925 Sloani         TRAPPIST_0.6m         
 6 2459863.7783824 0.9963922 0.0026856 Sloani         TRAPPIST_0.6m         
 6 2459863.7788113 1.0034132 0.0026850 Sloani         TRAPPIST_0.6m         
 6 2459863.7792707 1.0015051 0.0026869 Sloani         TRAPPIST_0.6m         
 6 2459863.7797394 1.0014055 0.0026856 Sloani         TRAPPIST_0.6m         
 6 2459863.7801692 1.0008205 0.0026851 Sloani         TRAPPIST_0.6m         
 6 2459863.7805995 0.9982857 0.0026774 Sloani         TRAPPIST_0.6m         
 6 2459863.7810987 1.0022878 0.0026819 Sloani         TRAPPIST_0.6m         
 6 2459863.7815349 0.9997191 0.0026748 Sloani         TRAPPIST_0.6m         
 6 2459863.7819631 0.9992914 0.0026825 Sloani         TRAPPIST_0.6m         
 6 2459863.7824426 1.0025491 0.0026814 Sloani         TRAPPIST_0.6m         
 6 2459863.7828739 1.0019346 0.0026826 Sloani         TRAPPIST_0.6m         
 6 2459863.7833447 0.9998968 0.0026749 Sloani         TRAPPIST_0.6m         
 6 2459863.7838134 1.0007176 0.0026727 Sloani         TRAPPIST_0.6m         
 6 2459863.7867337 0.9993557 0.0026723 Sloani         TRAPPIST_0.6m         
 6 2459863.7872038 0.9979212 0.0026730 Sloani         TRAPPIST_0.6m         
 6 2459863.7876343 0.9976360 0.0026610 Sloani         TRAPPIST_0.6m         
 6 2459863.7881037 1.0032908 0.0026710 Sloani         TRAPPIST_0.6m         
 6 2459863.7885348 1.0014496 0.0026678 Sloani         TRAPPIST_0.6m         
 6 2459863.7889639 0.9993107 0.0026656 Sloani         TRAPPIST_0.6m         
 6 2459863.7893928 1.0011212 0.0026622 Sloani         TRAPPIST_0.6m         
 6 2459863.7898637 0.9949807 0.0026607 Sloani         TRAPPIST_0.6m         
 6 2459863.7902935 1.0017449 0.0026732 Sloani         TRAPPIST_0.6m         
 6 2459863.7907224 1.0012201 0.0026667 Sloani         TRAPPIST_0.6m         
 6 2459863.7911506 1.0005300 0.0026684 Sloani         TRAPPIST_0.6m         
 6 2459863.7916187 1.0022290 0.0026755 Sloani         TRAPPIST_0.6m         
 6 2459863.7920483 0.9983529 0.0026666 Sloani         TRAPPIST_0.6m         
 6 2459863.7924772 0.9949778 0.0026633 Sloani         TRAPPIST_0.6m         
 6 2459863.7929070 1.0013209 0.0026645 Sloani         TRAPPIST_0.6m         
 6 2459863.7933822 0.9971899 0.0026602 Sloani         TRAPPIST_0.6m         
 6 2459863.7938814 0.9992827 0.0026659 Sloani         TRAPPIST_0.6m         
 6 2459863.7943110 0.9975807 0.0026679 Sloani         TRAPPIST_0.6m         
 6 2459863.7947399 0.9995457 0.0026675 Sloani         TRAPPIST_0.6m         
 6 2459863.7952101 1.0051046 0.0026729 Sloani         TRAPPIST_0.6m         
 6 2459863.7956384 0.9954336 0.0026637 Sloani         TRAPPIST_0.6m         
 6 2459863.7960682 1.0021803 0.0026661 Sloani         TRAPPIST_0.6m         
 6 2459863.7965290 1.0021454 0.0026689 Sloani         TRAPPIST_0.6m         
 6 2459863.7969999 1.0000965 0.0026631 Sloani         TRAPPIST_0.6m         
 6 2459863.7974288 0.9989029 0.0026675 Sloani         TRAPPIST_0.6m         
 6 2459863.7978579 1.0036672 0.0026670 Sloani         TRAPPIST_0.6m         
 6 2459863.7983563 1.0011854 0.0026685 Sloani         TRAPPIST_0.6m         
 6 2459863.7987867 1.0011120 0.0026598 Sloani         TRAPPIST_0.6m         
 6 2459863.7992410 0.9968829 0.0026608 Sloani         TRAPPIST_0.6m         
 6 2459863.7997097 1.0006727 0.0026561 Sloani         TRAPPIST_0.6m         
 6 2459863.8001647 1.0018738 0.0026552 Sloani         TRAPPIST_0.6m         
 6 2459863.8005944 1.0021884 0.0026544 Sloani         TRAPPIST_0.6m         
 6 2459863.8010247 1.0028816 0.0026693 Sloani         TRAPPIST_0.6m         
 6 2459863.8014943 0.9994914 0.0026691 Sloani         TRAPPIST_0.6m         
 6 2459863.8019239 1.0005899 0.0026676 Sloani         TRAPPIST_0.6m         
 6 2459863.8023602 0.9945427 0.0026649 Sloani         TRAPPIST_0.6m         
 6 2459863.8027900 1.0049681 0.0026716 Sloani         TRAPPIST_0.6m         
 6 2459863.8032204 0.9998466 0.0026703 Sloani         TRAPPIST_0.6m         
 6 2459863.8036493 0.9962126 0.0026648 Sloani         TRAPPIST_0.6m         
 6 2459863.8040790 0.9979013 0.0026687 Sloani         TRAPPIST_0.6m         
 6 2459863.8045478 0.9983502 0.0026660 Sloani         TRAPPIST_0.6m         
 6 2459863.8050198 0.9988044 0.0026675 Sloani         TRAPPIST_0.6m         
 6 2459863.8054751 0.9996901 0.0026614 Sloani         TRAPPIST_0.6m         
 6 2459863.8059033 1.0013884 0.0026738 Sloani         TRAPPIST_0.6m         
 6 2459863.8063322 0.9955980 0.0026705 Sloani         TRAPPIST_0.6m         
 6 2459863.8067865 1.0014595 0.0026749 Sloani         TRAPPIST_0.6m         
 6 2459863.8072625 1.0039175 0.0026717 Sloani         TRAPPIST_0.6m         
 6 2459863.8077328 0.9993571 0.0026583 Sloani         TRAPPIST_0.6m         
 6 2459863.8081631 0.9956763 0.0026681 Sloani         TRAPPIST_0.6m         
 6 2459863.8085986 0.9978274 0.0026610 Sloani         TRAPPIST_0.6m         
 6 2459863.8090680 1.0013031 0.0026619 Sloani         TRAPPIST_0.6m         
 6 2459863.8094994 0.9950234 0.0026594 Sloani         TRAPPIST_0.6m         
 6 2459863.8099289 1.0007633 0.0026754 Sloani         TRAPPIST_0.6m         
 6 2459863.8104113 1.0010099 0.0026681 Sloani         TRAPPIST_0.6m         
 6 2459863.8108403 1.0004351 0.0026537 Sloani         TRAPPIST_0.6m         
 6 2459863.8112715 0.9997877 0.0026580 Sloani         TRAPPIST_0.6m         
 6 2459863.8117019 0.9986002 0.0026631 Sloani         TRAPPIST_0.6m         
 6 2459863.8121315 0.9994630 0.0026738 Sloani         TRAPPIST_0.6m         
 6 2459863.8126027 0.9979526 0.0026664 Sloani         TRAPPIST_0.6m         
 6 2459863.8130314 1.0008145 0.0026385 Sloani         TRAPPIST_0.6m         
 6 2459863.8134676 1.0006375 0.0026493 Sloani         TRAPPIST_0.6m         
 6 2459863.8138972 1.0027566 0.0026663 Sloani         TRAPPIST_0.6m         
 6 2459863.8143516 0.9977972 0.0026833 Sloani         TRAPPIST_0.6m         
 6 2459863.8147805 1.0068526 0.0026853 Sloani         TRAPPIST_0.6m         
 6 2459863.8152500 1.0013881 0.0026798 Sloani         TRAPPIST_0.6m         
 6 2459863.8156782 1.0014987 0.0026810 Sloani         TRAPPIST_0.6m         
 6 2459863.8161064 1.0013286 0.0026816 Sloani         TRAPPIST_0.6m         
 6 2459863.8165376 1.0039269 0.0026887 Sloani         TRAPPIST_0.6m         
 6 2459863.8170085 0.9967935 0.0026851 Sloani         TRAPPIST_0.6m         
 6 2459863.8174786 0.9939923 0.0026807 Sloani         TRAPPIST_0.6m         
 6 2459863.8179084 1.0021069 0.0026867 Sloani         TRAPPIST_0.6m         
 6 2459863.8183446 1.0011260 0.0026764 Sloani         TRAPPIST_0.6m         
 6 2459863.8187728 1.0009515 0.0026666 Sloani         TRAPPIST_0.6m         
 6 2459863.8192429 0.9975638 0.0026706 Sloani         TRAPPIST_0.6m         
 6 2459863.8197146 0.9940797 0.0026826 Sloani         TRAPPIST_0.6m         
 6 2459863.8201428 0.9978582 0.0026888 Sloani         TRAPPIST_0.6m         
 6 2459863.8205710 0.9980918 0.0026882 Sloani         TRAPPIST_0.6m         
 6 2459863.8210008 0.9956397 0.0026869 Sloani         TRAPPIST_0.6m         
 6 2459863.8214312 0.9969643 0.0026919 Sloani         TRAPPIST_0.6m         
 6 2459863.8219006 1.0008815 0.0026929 Sloani         TRAPPIST_0.6m         
 6 2459863.8223289 0.9977042 0.0026891 Sloani         TRAPPIST_0.6m         
 6 2459863.8227571 0.9980949 0.0026774 Sloani         TRAPPIST_0.6m         
 6 2459863.8231911 0.9979930 0.0026876 Sloani         TRAPPIST_0.6m         
 6 2459863.8236605 0.9964032 0.0026895 Sloani         TRAPPIST_0.6m         
 6 2459863.8240910 0.9955384 0.0026914 Sloani         TRAPPIST_0.6m         
 6 2459863.8245214 0.9956910 0.0026985 Sloani         TRAPPIST_0.6m         
 6 2459863.8249503 0.9963844 0.0026952 Sloani         TRAPPIST_0.6m         
 6 2459863.8253801 0.9993239 0.0027011 Sloani         TRAPPIST_0.6m         
 6 2459863.8258083 0.9985716 0.0026961 Sloani         TRAPPIST_0.6m         
 6 2459863.8262770 0.9962319 0.0026976 Sloani         TRAPPIST_0.6m         
 6 2459863.8267060 0.9956150 0.0026948 Sloani         TRAPPIST_0.6m         
 6 2459863.8271356 0.9865873 0.0026877 Sloani         TRAPPIST_0.6m         
 6 2459863.8275660 0.9959429 0.0026990 Sloani         TRAPPIST_0.6m         
 6 2459863.8279957 0.9981990 0.0026955 Sloani         TRAPPIST_0.6m         
 6 2459863.8284659 0.9946532 0.0026908 Sloani         TRAPPIST_0.6m         
 6 2459863.8289354 0.9987652 0.0026961 Sloani         TRAPPIST_0.6m         
 6 2459863.8293643 0.9919959 0.0026932 Sloani         TRAPPIST_0.6m         
 6 2459863.8297933 0.9873215 0.0026904 Sloani         TRAPPIST_0.6m         
 6 2459863.8302613 0.9947265 0.0026961 Sloani         TRAPPIST_0.6m         
 6 2459863.8306902 0.9943679 0.0026990 Sloani         TRAPPIST_0.6m         
 6 2459863.8311467 0.9862580 0.0026838 Sloani         TRAPPIST_0.6m         
 6 2459863.8315764 0.9919921 0.0026938 Sloani         TRAPPIST_0.6m         
 6 2459863.8320459 0.9870809 0.0026872 Sloani         TRAPPIST_0.6m         
 6 2459863.8324770 0.9903221 0.0026913 Sloani         TRAPPIST_0.6m         
 6 2459863.8329121 0.9930708 0.0026896 Sloani         TRAPPIST_0.6m         
 6 2459863.8333425 0.9897703 0.0026812 Sloani         TRAPPIST_0.6m         
 6 2459863.8338128 0.9860537 0.0026731 Sloani         TRAPPIST_0.6m         
 6 2459863.8342430 0.9858702 0.0026801 Sloani         TRAPPIST_0.6m         
 6 2459863.8346713 0.9854869 0.0026828 Sloani         TRAPPIST_0.6m         
 6 2459863.8351012 0.9875354 0.0026863 Sloani         TRAPPIST_0.6m         
 6 2459863.8355711 0.9900561 0.0026903 Sloani         TRAPPIST_0.6m         
 6 2459863.8359994 0.9880897 0.0026888 Sloani         TRAPPIST_0.6m         
 6 2459863.8364276 0.9876695 0.0026855 Sloani         TRAPPIST_0.6m         
 6 2459863.8369246 0.9847248 0.0026863 Sloani         TRAPPIST_0.6m         
 6 2459863.8373550 0.9853320 0.0026828 Sloani         TRAPPIST_0.6m         
 6 2459863.8377926 0.9874485 0.0026837 Sloani         TRAPPIST_0.6m         
 6 2459863.8382215 0.9827227 0.0026840 Sloani         TRAPPIST_0.6m         
 6 2459863.8386904 0.9908587 0.0026910 Sloani         TRAPPIST_0.6m         
 6 2459863.8391207 0.9876378 0.0026940 Sloani         TRAPPIST_0.6m         
 6 2459863.8395511 0.9853350 0.0026879 Sloani         TRAPPIST_0.6m         
 6 2459863.8399816 0.9825762 0.0026890 Sloani         TRAPPIST_0.6m         
 6 2459863.8404510 0.9870819 0.0026932 Sloani         TRAPPIST_0.6m         
 6 2459863.8408807 0.9848161 0.0026896 Sloani         TRAPPIST_0.6m         
 6 2459863.8413097 0.9854989 0.0026942 Sloani         TRAPPIST_0.6m         
 6 2459863.8417697 0.9852099 0.0026874 Sloani         TRAPPIST_0.6m         
 6 2459863.8422009 0.9845232 0.0026902 Sloani         TRAPPIST_0.6m         
 6 2459863.8426776 0.9849191 0.0026868 Sloani         TRAPPIST_0.6m         
 6 2459863.8431065 0.9807776 0.0026877 Sloani         TRAPPIST_0.6m         
 6 2459863.8435347 0.9879397 0.0026954 Sloani         TRAPPIST_0.6m         
 6 2459863.8440433 0.9883942 0.0026919 Sloani         TRAPPIST_0.6m         
 6 2459863.8444722 0.9887288 0.0026988 Sloani         TRAPPIST_0.6m         
 6 2459863.8449004 0.9841833 0.0026923 Sloani         TRAPPIST_0.6m         
 6 2459863.8453295 0.9836284 0.0026937 Sloani         TRAPPIST_0.6m         
 6 2459863.8457584 0.9791900 0.0026898 Sloani         TRAPPIST_0.6m         
 6 2459863.8462343 0.9873766 0.0026981 Sloani         TRAPPIST_0.6m         
 6 2459863.8466648 0.9867667 0.0026960 Sloani         TRAPPIST_0.6m         
 6 2459863.8470952 0.9808874 0.0026941 Sloani         TRAPPIST_0.6m         
 6 2459863.8475241 0.9820729 0.0026906 Sloani         TRAPPIST_0.6m         
 6 2459863.8479523 0.9815282 0.0026930 Sloani         TRAPPIST_0.6m         
 6 2459863.8484204 0.9789663 0.0026903 Sloani         TRAPPIST_0.6m         
 6 2459863.8488508 0.9889314 0.0027031 Sloani         TRAPPIST_0.6m         
 6 2459863.8493058 0.9859569 0.0026990 Sloani         TRAPPIST_0.6m         
 6 2459863.8497898 0.9887888 0.0027001 Sloani         TRAPPIST_0.6m         
 6 2459863.8502548 0.9852328 0.0026998 Sloani         TRAPPIST_0.6m         
 6 2459863.8507496 0.9803348 0.0026960 Sloani         TRAPPIST_0.6m         
 6 2459863.8511778 0.9804938 0.0026950 Sloani         TRAPPIST_0.6m         
 6 2459863.8516076 0.9839536 0.0026957 Sloani         TRAPPIST_0.6m         
 6 2459863.8520358 0.9846938 0.0027005 Sloani         TRAPPIST_0.6m         
 6 2459863.8525045 0.9833812 0.0026969 Sloani         TRAPPIST_0.6m         
 6 2459863.8529747 0.9888173 0.0027018 Sloani         TRAPPIST_0.6m         
 6 2459863.8534058 0.9833718 0.0026940 Sloani         TRAPPIST_0.6m         
 6 2459863.8538347 0.9785577 0.0026895 Sloani         TRAPPIST_0.6m         
 6 2459863.8542645 0.9873764 0.0026941 Sloani         TRAPPIST_0.6m         
 6 2459863.8547332 0.9826885 0.0026881 Sloani         TRAPPIST_0.6m         
 6 2459863.8551628 0.9907850 0.0026909 Sloani         TRAPPIST_0.6m         
 6 2459863.8555911 0.9844244 0.0026908 Sloani         TRAPPIST_0.6m         
 6 2459863.8560496 0.9797700 0.0026873 Sloani         TRAPPIST_0.6m         
 6 2459863.8564799 0.9795474 0.0026853 Sloani         TRAPPIST_0.6m         
 6 2459863.8569511 0.9813787 0.0026853 Sloani         TRAPPIST_0.6m         
 6 2459863.8573835 0.9771058 0.0026856 Sloani         TRAPPIST_0.6m         
 6 2459863.8578131 0.9784042 0.0026847 Sloani         TRAPPIST_0.6m         
 6 2459863.8582732 0.9823484 0.0026843 Sloani         TRAPPIST_0.6m         
 6 2459863.8587036 0.9880821 0.0026903 Sloani         TRAPPIST_0.6m         
 6 2459863.8591726 0.9816580 0.0026883 Sloani         TRAPPIST_0.6m         
 6 2459863.8596031 0.9805662 0.0026932 Sloani         TRAPPIST_0.6m         
 6 2459863.8600377 0.9833953 0.0026921 Sloani         TRAPPIST_0.6m         
 6 2459863.8604681 0.9838177 0.0026902 Sloani         TRAPPIST_0.6m         
 6 2459863.8609376 0.9820705 0.0026917 Sloani         TRAPPIST_0.6m         
 6 2459863.8613730 0.9786434 0.0026869 Sloani         TRAPPIST_0.6m         
 6 2459863.8618294 0.9786811 0.0026873 Sloani         TRAPPIST_0.6m         
 6 2459863.8622592 0.9818611 0.0026846 Sloani         TRAPPIST_0.6m         
 6 2459863.8626881 0.9827646 0.0026934 Sloani         TRAPPIST_0.6m         
 6 2459863.8631800 0.9811344 0.0026902 Sloani         TRAPPIST_0.6m         
 6 2459863.8636089 0.9875146 0.0026976 Sloani         TRAPPIST_0.6m         
 6 2459863.8640380 0.9812923 0.0026884 Sloani         TRAPPIST_0.6m         
 6 2459863.8644987 0.9832073 0.0026898 Sloani         TRAPPIST_0.6m         
 6 2459863.8649668 0.9837987 0.0026888 Sloani         TRAPPIST_0.6m         
 6 2459863.8653964 0.9803580 0.0026858 Sloani         TRAPPIST_0.6m         
 6 2459863.8658246 0.9793751 0.0026853 Sloani         TRAPPIST_0.6m         
 6 2459863.8662586 0.9834614 0.0026838 Sloani         TRAPPIST_0.6m         
 6 2459863.8666876 0.9868284 0.0026890 Sloani         TRAPPIST_0.6m         
 6 2459863.8671563 0.9799607 0.0026867 Sloani         TRAPPIST_0.6m         
 6 2459863.8676192 0.9828370 0.0026863 Sloani         TRAPPIST_0.6m         
 6 2459863.8680483 0.9835272 0.0026900 Sloani         TRAPPIST_0.6m         
 6 2459863.8684801 0.9809180 0.0026877 Sloani         TRAPPIST_0.6m         
 6 2459863.8689655 0.9824728 0.0026849 Sloani         TRAPPIST_0.6m         
 6 2459863.8694334 0.9851884 0.0026786 Sloani         TRAPPIST_0.6m         
 6 2459863.8698885 0.9803180 0.0026799 Sloani         TRAPPIST_0.6m         
 6 2459863.8703168 0.9811889 0.0026794 Sloani         TRAPPIST_0.6m         
 6 2459863.8707862 0.9851679 0.0026909 Sloani         TRAPPIST_0.6m         
 6 2459863.8712151 0.9807887 0.0026850 Sloani         TRAPPIST_0.6m         
 6 2459863.8716442 0.9780940 0.0026857 Sloani         TRAPPIST_0.6m         
 6 2459863.8720731 0.9820513 0.0026871 Sloani         TRAPPIST_0.6m         
 6 2459863.8725338 0.9821119 0.0026816 Sloani         TRAPPIST_0.6m         
 6 2459863.8730027 0.9771977 0.0026838 Sloani         TRAPPIST_0.6m         
 6 2459863.8734737 0.9823895 0.0026881 Sloani         TRAPPIST_0.6m         
 6 2459863.8739300 0.9799390 0.0026871 Sloani         TRAPPIST_0.6m         
 6 2459863.8743684 0.9821755 0.0026887 Sloani         TRAPPIST_0.6m         
 6 2459863.8748011 0.9860364 0.0026929 Sloani         TRAPPIST_0.6m         
 6 2459863.8752348 0.9834093 0.0026917 Sloani         TRAPPIST_0.6m         
 6 2459863.8757060 0.9830903 0.0026906 Sloani         TRAPPIST_0.6m         
 6 2459863.8761380 0.9808428 0.0026905 Sloani         TRAPPIST_0.6m         
 6 2459863.8765710 0.9831121 0.0026954 Sloani         TRAPPIST_0.6m         
 6 2459863.8770032 0.9796182 0.0026973 Sloani         TRAPPIST_0.6m         
 6 2459863.8775021 0.9779337 0.0027061 Sloani         TRAPPIST_0.6m         
 6 2459863.8779439 0.9781186 0.0027131 Sloani         TRAPPIST_0.6m         
 6 2459863.8785441 0.9805592 0.0027154 Sloani         TRAPPIST_0.6m         
 6 2459863.8789745 0.9838202 0.0027258 Sloani         TRAPPIST_0.6m         
 6 2459863.8794458 0.9869433 0.0027320 Sloani         TRAPPIST_0.6m         
 6 2459863.8798741 0.9790026 0.0027358 Sloani         TRAPPIST_0.6m         
 6 2459863.8803030 0.9781072 0.0027397 Sloani         TRAPPIST_0.6m         
 6 2459863.8807630 0.9790583 0.0027482 Sloani         TRAPPIST_0.6m         
 6 2459863.8811913 0.9848786 0.0027607 Sloani         TRAPPIST_0.6m         
 6 2459863.8816622 0.9758429 0.0027675 Sloani         TRAPPIST_0.6m         
 6 2459863.8820911 0.9814475 0.0027787 Sloani         TRAPPIST_0.6m         
 6 2459863.8825216 0.9848463 0.0027917 Sloani         TRAPPIST_0.6m         
 6 2459863.8829823 0.9840631 0.0028038 Sloani         TRAPPIST_0.6m         
 6 2459863.8834121 0.9760072 0.0028162 Sloani         TRAPPIST_0.6m         
 6 2459863.8838808 0.9807290 0.0028394 Sloani         TRAPPIST_0.6m         
 6 2459863.8843155 0.9858591 0.0028649 Sloani         TRAPPIST_0.6m         
 6 2459863.8847451 0.9847853 0.0028832 Sloani         TRAPPIST_0.6m         
 6 2459863.8852154 0.9841001 0.0029096 Sloani         TRAPPIST_0.6m         
 6 2459863.8856458 0.9810592 0.0029340 Sloani         TRAPPIST_0.6m         
 6 2459863.8860747 0.9855507 0.0029693 Sloani         TRAPPIST_0.6m         
 6 2459863.8865333 0.9815840 0.0030076 Sloani         TRAPPIST_0.6m         
 6 2459863.8870028 0.9857572 0.0030563 Sloani         TRAPPIST_0.6m         
 6 2459863.8874326 0.9812387 0.0031113 Sloani         TRAPPIST_0.6m         
 6 2459863.8878608 0.9783757 0.0031700 Sloani         TRAPPIST_0.6m         
 6 2459863.8882897 0.9870053 0.0032445 Sloani         TRAPPIST_0.6m         
 7 2459875.6184060 0.9973040 0.0026950 Sloani         LCO_CTIO_0.4m         
 7 2459875.6205590 1.0045680 0.0026930 Sloani         LCO_CTIO_0.4m         
 7 2459875.6227180 1.0001250 0.0026800 Sloani         LCO_CTIO_0.4m         
 7 2459875.6248880 0.9975490 0.0026780 Sloani         LCO_CTIO_0.4m         
 7 2459875.6270450 1.0063060 0.0026950 Sloani         LCO_CTIO_0.4m         
 7 2459875.6291980 0.9946210 0.0026780 Sloani         LCO_CTIO_0.4m         
 7 2459875.6313560 1.0016180 0.0026910 Sloani         LCO_CTIO_0.4m         
 7 2459875.6335230 0.9979930 0.0026870 Sloani         LCO_CTIO_0.4m         
 7 2459875.6357060 1.0006070 0.0026950 Sloani         LCO_CTIO_0.4m         
 7 2459875.6378620 1.0014980 0.0027010 Sloani         LCO_CTIO_0.4m         
 7 2459875.6400700 1.0021520 0.0027070 Sloani         LCO_CTIO_0.4m         
 7 2459875.6422240 1.0054420 0.0027240 Sloani         LCO_CTIO_0.4m         
 7 2459875.6443810 0.9957610 0.0026970 Sloani         LCO_CTIO_0.4m         
 7 2459875.6465340 0.9976300 0.0026970 Sloani         LCO_CTIO_0.4m         
 7 2459875.6486950 0.9992640 0.0027050 Sloani         LCO_CTIO_0.4m         
 7 2459875.6508530 0.9994130 0.0027050 Sloani         LCO_CTIO_0.4m         
 7 2459875.6530110 0.9941250 0.0027050 Sloani         LCO_CTIO_0.4m         
 7 2459875.6551690 1.0030920 0.0027240 Sloani         LCO_CTIO_0.4m         
 7 2459875.6573520 0.9972680 0.0026990 Sloani         LCO_CTIO_0.4m         
 7 2459875.6595080 1.0040030 0.0027160 Sloani         LCO_CTIO_0.4m         
 7 2459875.6616660 1.0055150 0.0027180 Sloani         LCO_CTIO_0.4m         
 7 2459875.6638210 0.9959940 0.0026930 Sloani         LCO_CTIO_0.4m         
 7 2459875.6659850 0.9956300 0.0026890 Sloani         LCO_CTIO_0.4m         
 7 2459875.6681410 0.9999800 0.0027070 Sloani         LCO_CTIO_0.4m         
 7 2459875.6702980 0.9967160 0.0026950 Sloani         LCO_CTIO_0.4m         
 7 2459875.6724950 1.0033200 0.0027010 Sloani         LCO_CTIO_0.4m         
 7 2459875.6746660 1.0019360 0.0026970 Sloani         LCO_CTIO_0.4m         
 7 2459875.6789940 1.0053530 0.0026990 Sloani         LCO_CTIO_0.4m         
 7 2459875.6811540 0.9983190 0.0026870 Sloani         LCO_CTIO_0.4m         
 7 2459875.6833080 1.0016800 0.0026890 Sloani         LCO_CTIO_0.4m         
 7 2459875.6854650 1.0049560 0.0026990 Sloani         LCO_CTIO_0.4m         
 7 2459875.6876220 1.0010370 0.0026820 Sloani         LCO_CTIO_0.4m         
 7 2459875.6897800 1.0020330 0.0026930 Sloani         LCO_CTIO_0.4m         
 7 2459875.6919370 1.0000750 0.0026820 Sloani         LCO_CTIO_0.4m         
 7 2459875.6941020 0.9996930 0.0026840 Sloani         LCO_CTIO_0.4m         
 7 2459875.6962710 0.9985990 0.0026890 Sloani         LCO_CTIO_0.4m         
 7 2459875.6984290 0.9972700 0.0026850 Sloani         LCO_CTIO_0.4m         
 7 2459875.7005880 0.9996190 0.0026840 Sloani         LCO_CTIO_0.4m         
 7 2459875.7027420 1.0018820 0.0026840 Sloani         LCO_CTIO_0.4m         
 7 2459875.7049040 1.0012320 0.0026820 Sloani         LCO_CTIO_0.4m         
 7 2459875.7070580 0.9964170 0.0026600 Sloani         LCO_CTIO_0.4m         
 7 2459875.7092170 1.0028760 0.0026760 Sloani         LCO_CTIO_0.4m         
 7 2459875.7114100 1.0066820 0.0026820 Sloani         LCO_CTIO_0.4m         
 7 2459875.7135620 1.0011860 0.0026700 Sloani         LCO_CTIO_0.4m         
 7 2459875.7157330 1.0005090 0.0026720 Sloani         LCO_CTIO_0.4m         
 7 2459875.7178890 0.9977920 0.0026640 Sloani         LCO_CTIO_0.4m         
 7 2459875.7200470 0.9980950 0.0026550 Sloani         LCO_CTIO_0.4m         
 7 2459875.7222020 0.9928670 0.0026390 Sloani         LCO_CTIO_0.4m         
 7 2459875.7244020 1.0019000 0.0026620 Sloani         LCO_CTIO_0.4m         
 7 2459875.7265580 1.0041400 0.0026680 Sloani         LCO_CTIO_0.4m         
 7 2459875.7287140 0.9976340 0.0026510 Sloani         LCO_CTIO_0.4m         
 7 2459875.7308670 0.9909150 0.0026300 Sloani         LCO_CTIO_0.4m         
 7 2459875.7330260 0.9922920 0.0026260 Sloani         LCO_CTIO_0.4m         
 7 2459875.7351940 0.9888490 0.0026220 Sloani         LCO_CTIO_0.4m         
 7 2459875.7373660 0.9825400 0.0026080 Sloani         LCO_CTIO_0.4m         
 7 2459875.7395210 0.9863930 0.0026220 Sloani         LCO_CTIO_0.4m         
 7 2459875.7416780 0.9861750 0.0026200 Sloani         LCO_CTIO_0.4m         
 7 2459875.7438320 0.9855670 0.0026280 Sloani         LCO_CTIO_0.4m         
 7 2459875.7459930 0.9876120 0.0026300 Sloani         LCO_CTIO_0.4m         
 7 2459875.7481630 0.9825520 0.0026330 Sloani         LCO_CTIO_0.4m         
 7 2459875.7503210 0.9854590 0.0026350 Sloani         LCO_CTIO_0.4m         
 7 2459875.7525370 0.9828780 0.0026350 Sloani         LCO_CTIO_0.4m         
 7 2459875.7547110 0.9780100 0.0026300 Sloani         LCO_CTIO_0.4m         
 7 2459875.7568790 0.9855480 0.0026370 Sloani         LCO_CTIO_0.4m         
 7 2459875.7590360 0.9807630 0.0026370 Sloani         LCO_CTIO_0.4m         
 7 2459875.7611890 0.9842650 0.0026410 Sloani         LCO_CTIO_0.4m         
 7 2459875.7633410 0.9836150 0.0026530 Sloani         LCO_CTIO_0.4m         
 7 2459875.7654990 0.9842490 0.0026530 Sloani         LCO_CTIO_0.4m         
 7 2459875.7676770 0.9828830 0.0026470 Sloani         LCO_CTIO_0.4m         
 7 2459875.7698310 0.9862630 0.0026570 Sloani         LCO_CTIO_0.4m         
 7 2459875.7719880 0.9843750 0.0026570 Sloani         LCO_CTIO_0.4m         
 7 2459875.7741970 0.9887520 0.0026580 Sloani         LCO_CTIO_0.4m         
 7 2459875.7763530 0.9795850 0.0026370 Sloani         LCO_CTIO_0.4m         
 7 2459875.7785100 0.9882740 0.0026600 Sloani         LCO_CTIO_0.4m         
 7 2459875.7806670 0.9848720 0.0026470 Sloani         LCO_CTIO_0.4m         
 7 2459875.7828260 0.9822510 0.0026370 Sloani         LCO_CTIO_0.4m         
 7 2459875.7849820 0.9886270 0.0026490 Sloani         LCO_CTIO_0.4m         
 7 2459875.7871370 0.9874000 0.0026450 Sloani         LCO_CTIO_0.4m         
 7 2459875.7892930 0.9821210 0.0026430 Sloani         LCO_CTIO_0.4m         
 7 2459875.7914500 0.9871050 0.0026390 Sloani         LCO_CTIO_0.4m         
 7 2459875.7936220 0.9820870 0.0026350 Sloani         LCO_CTIO_0.4m         
 7 2459875.7957850 0.9845850 0.0026370 Sloani         LCO_CTIO_0.4m         
 7 2459875.7979400 0.9839390 0.0026350 Sloani         LCO_CTIO_0.4m         
 7 2459875.8001000 0.9845990 0.0026430 Sloani         LCO_CTIO_0.4m         
 7 2459875.8053120 0.9848900 0.0027880 Sloani         LCO_CTIO_0.4m         
 8 2459875.5435679 0.9941134 0.0009998 Sloani         EI_Sauce_0.6cm        
 8 2459875.5448179 0.9999965 0.0010079 Sloani         EI_Sauce_0.6cm        
 8 2459875.5460794 0.9989643 0.0009934 Sloani         EI_Sauce_0.6cm        
 8 2459875.5473294 0.9968877 0.0010145 Sloani         EI_Sauce_0.6cm        
 8 2459875.5485793 0.9967387 0.0010180 Sloani         EI_Sauce_0.6cm        
 8 2459875.5498409 0.9977434 0.0010124 Sloani         EI_Sauce_0.6cm        
 8 2459875.5510909 0.9989357 0.0009906 Sloani         EI_Sauce_0.6cm        
 8 2459875.5523408 1.0002692 0.0009971 Sloani         EI_Sauce_0.6cm        
 8 2459875.5535908 0.9994397 0.0009833 Sloani         EI_Sauce_0.6cm        
 8 2459875.5548523 1.0014860 0.0009673 Sloani         EI_Sauce_0.6cm        
 8 2459875.5561023 0.9993344 0.0009695 Sloani         EI_Sauce_0.6cm        
 8 2459875.5573638 0.9935484 0.0009677 Sloani         EI_Sauce_0.6cm        
 8 2459875.5586138 1.0005717 0.0009733 Sloani         EI_Sauce_0.6cm        
 8 2459875.5598754 0.9999096 0.0009429 Sloani         EI_Sauce_0.6cm        
 8 2459875.5611253 1.0003723 0.0009687 Sloani         EI_Sauce_0.6cm        
 8 2459875.5623753 1.0018493 0.0009385 Sloani         EI_Sauce_0.6cm        
 8 2459875.5636253 1.0080214 0.0009340 Sloani         EI_Sauce_0.6cm        
 8 2459875.5648868 1.0020114 0.0009337 Sloani         EI_Sauce_0.6cm        
 8 2459875.5661368 0.9999280 0.0009029 Sloani         EI_Sauce_0.6cm        
 8 2459875.5673868 1.0003249 0.0009036 Sloani         EI_Sauce_0.6cm        
 8 2459875.5686483 0.9996006 0.0008968 Sloani         EI_Sauce_0.6cm        
 8 2459875.5698983 1.0025929 0.0008965 Sloani         EI_Sauce_0.6cm        
 8 2459875.5711598 0.9990421 0.0009030 Sloani         EI_Sauce_0.6cm        
 8 2459875.5724098 1.0010032 0.0009175 Sloani         EI_Sauce_0.6cm        
 8 2459875.5736597 1.0019847 0.0009076 Sloani         EI_Sauce_0.6cm        
 8 2459875.5749213 1.0043902 0.0008899 Sloani         EI_Sauce_0.6cm        
 8 2459875.5761713 1.0023341 0.0008902 Sloani         EI_Sauce_0.6cm        
 8 2459875.5774212 1.0004218 0.0008881 Sloani         EI_Sauce_0.6cm        
 8 2459875.5786712 0.9994574 0.0008904 Sloani         EI_Sauce_0.6cm        
 8 2459875.5799327 1.0030659 0.0008947 Sloani         EI_Sauce_0.6cm        
 8 2459875.5811827 0.9998239 0.0008934 Sloani         EI_Sauce_0.6cm        
 8 2459875.5824327 1.0020497 0.0009059 Sloani         EI_Sauce_0.6cm        
 8 2459875.5836942 0.9978872 0.0008840 Sloani         EI_Sauce_0.6cm        
 8 2459875.5849442 0.9985663 0.0008866 Sloani         EI_Sauce_0.6cm        
 8 2459875.5862057 1.0002895 0.0008965 Sloani         EI_Sauce_0.6cm        
 8 2459875.5874557 0.9955811 0.0008781 Sloani         EI_Sauce_0.6cm        
 8 2459875.5887057 1.0037275 0.0008612 Sloani         EI_Sauce_0.6cm        
 8 2459875.5899556 0.9984812 0.0008863 Sloani         EI_Sauce_0.6cm        
 8 2459875.5912172 0.9994761 0.0008945 Sloani         EI_Sauce_0.6cm        
 8 2459875.5924672 1.0008521 0.0008669 Sloani         EI_Sauce_0.6cm        
 8 2459875.5937171 1.0028015 0.0008524 Sloani         EI_Sauce_0.6cm        
 8 2459875.5949787 1.0032661 0.0008584 Sloani         EI_Sauce_0.6cm        
 8 2459875.5962286 0.9998471 0.0008756 Sloani         EI_Sauce_0.6cm        
 8 2459875.5974902 1.0037711 0.0008675 Sloani         EI_Sauce_0.6cm        
 8 2459875.5987402 1.0016217 0.0008718 Sloani         EI_Sauce_0.6cm        
 8 2459875.5999901 0.9997901 0.0008773 Sloani         EI_Sauce_0.6cm        
 8 2459875.6012517 1.0057257 0.0008666 Sloani         EI_Sauce_0.6cm        
 8 2459875.6025016 1.0026236 0.0008858 Sloani         EI_Sauce_0.6cm        
 8 2459875.6037516 1.0016485 0.0008894 Sloani         EI_Sauce_0.6cm        
 8 2459875.6050132 0.9974239 0.0008997 Sloani         EI_Sauce_0.6cm        
 8 2459875.6062631 1.0005800 0.0009115 Sloani         EI_Sauce_0.6cm        
 8 2459875.6075247 0.9947072 0.0009041 Sloani         EI_Sauce_0.6cm        
 8 2459875.6087746 0.9997900 0.0008824 Sloani         EI_Sauce_0.6cm        
 8 2459875.6100246 1.0004921 0.0008586 Sloani         EI_Sauce_0.6cm        
 8 2459875.6112861 1.0024458 0.0008565 Sloani         EI_Sauce_0.6cm        
 8 2459875.6125361 1.0011208 0.0008667 Sloani         EI_Sauce_0.6cm        
 8 2459875.6137861 0.9983397 0.0008670 Sloani         EI_Sauce_0.6cm        
 8 2459875.6150476 0.9997417 0.0008715 Sloani         EI_Sauce_0.6cm        
 8 2459875.6162976 1.0007252 0.0008714 Sloani         EI_Sauce_0.6cm        
 8 2459875.6175476 0.9972330 0.0008805 Sloani         EI_Sauce_0.6cm        
 8 2459875.6188091 0.9975008 0.0008713 Sloani         EI_Sauce_0.6cm        
 8 2459875.6200591 1.0018685 0.0008639 Sloani         EI_Sauce_0.6cm        
 8 2459875.6213091 0.9972366 0.0008650 Sloani         EI_Sauce_0.6cm        
 8 2459875.6225706 0.9992968 0.0008633 Sloani         EI_Sauce_0.6cm        
 8 2459875.6238206 1.0003340 0.0008585 Sloani         EI_Sauce_0.6cm        
 8 2459875.6250821 1.0025524 0.0008619 Sloani         EI_Sauce_0.6cm        
 8 2459875.6263321 1.0031953 0.0008511 Sloani         EI_Sauce_0.6cm        
 8 2459875.6275936 1.0035704 0.0008572 Sloani         EI_Sauce_0.6cm        
 8 2459875.6288436 0.9990716 0.0008617 Sloani         EI_Sauce_0.6cm        
 8 2459875.6300936 0.9971588 0.0008663 Sloani         EI_Sauce_0.6cm        
 8 2459875.6313551 1.0017670 0.0008566 Sloani         EI_Sauce_0.6cm        
 8 2459875.6326051 1.0032499 0.0008534 Sloani         EI_Sauce_0.6cm        
 8 2459875.6338666 0.9989731 0.0008804 Sloani         EI_Sauce_0.6cm        
 8 2459875.6351166 0.9990182 0.0008772 Sloani         EI_Sauce_0.6cm        
 8 2459875.6363781 0.9994639 0.0008603 Sloani         EI_Sauce_0.6cm        
 8 2459875.6376281 0.9993576 0.0008610 Sloani         EI_Sauce_0.6cm        
 8 2459875.6388896 0.9973031 0.0008789 Sloani         EI_Sauce_0.6cm        
 8 2459875.6401396 1.0000771 0.0008880 Sloani         EI_Sauce_0.6cm        
 8 2459875.6414012 1.0027480 0.0008944 Sloani         EI_Sauce_0.6cm        
 8 2459875.6426511 1.0000332 0.0008810 Sloani         EI_Sauce_0.6cm        
 8 2459875.6439011 0.9972600 0.0008970 Sloani         EI_Sauce_0.6cm        
 8 2459875.6451511 1.0012914 0.0008978 Sloani         EI_Sauce_0.6cm        
 8 2459875.6464126 1.0008908 0.0009021 Sloani         EI_Sauce_0.6cm        
 8 2459875.6476626 1.0000729 0.0008934 Sloani         EI_Sauce_0.6cm        
 8 2459875.6489241 0.9996822 0.0008903 Sloani         EI_Sauce_0.6cm        
 8 2459875.6501741 0.9998801 0.0008805 Sloani         EI_Sauce_0.6cm        
 8 2459875.6514356 1.0003145 0.0008799 Sloani         EI_Sauce_0.6cm        
 8 2459875.6526856 0.9954550 0.0008798 Sloani         EI_Sauce_0.6cm        
 8 2459875.6539356 1.0018623 0.0008568 Sloani         EI_Sauce_0.6cm        
 8 2459875.6551971 0.9987106 0.0008705 Sloani         EI_Sauce_0.6cm        
 8 2459875.6564471 0.9966238 0.0008647 Sloani         EI_Sauce_0.6cm        
 8 2459875.6577086 0.9984253 0.0009023 Sloani         EI_Sauce_0.6cm        
 8 2459875.6589586 0.9999995 0.0008775 Sloani         EI_Sauce_0.6cm        
 8 2459875.6602201 1.0015826 0.0008744 Sloani         EI_Sauce_0.6cm        
 8 2459875.6614701 0.9954659 0.0008785 Sloani         EI_Sauce_0.6cm        
 8 2459875.6627201 0.9985380 0.0008841 Sloani         EI_Sauce_0.6cm        
 8 2459875.6639700 0.9997143 0.0008755 Sloani         EI_Sauce_0.6cm        
 8 2459875.6652316 1.0011527 0.0009150 Sloani         EI_Sauce_0.6cm        
 8 2459875.6664816 1.0013820 0.0008810 Sloani         EI_Sauce_0.6cm        
 8 2459875.6677315 0.9995079 0.0008724 Sloani         EI_Sauce_0.6cm        
 8 2459875.6689931 0.9976895 0.0008907 Sloani         EI_Sauce_0.6cm        
 8 2459875.6702430 1.0037992 0.0009002 Sloani         EI_Sauce_0.6cm        
 8 2459875.6714930 0.9980967 0.0008804 Sloani         EI_Sauce_0.6cm        
 8 2459875.6727546 1.0000000 0.0008694 Sloani         EI_Sauce_0.6cm        
 8 2459875.6740045 1.0007416 0.0008769 Sloani         EI_Sauce_0.6cm        
 8 2459875.6752661 0.9964771 0.0008802 Sloani         EI_Sauce_0.6cm        
 8 2459875.6765160 0.9989523 0.0008943 Sloani         EI_Sauce_0.6cm        
 8 2459875.6777776 0.9967335 0.0009095 Sloani         EI_Sauce_0.6cm        
 8 2459875.6790275 0.9988040 0.0009090 Sloani         EI_Sauce_0.6cm        
 8 2459875.6802775 0.9999315 0.0009104 Sloani         EI_Sauce_0.6cm        
 8 2459875.6815391 0.9981081 0.0009006 Sloani         EI_Sauce_0.6cm        
 8 2459875.6827890 1.0021239 0.0008957 Sloani         EI_Sauce_0.6cm        
 8 2459875.6840506 1.0016395 0.0008807 Sloani         EI_Sauce_0.6cm        
 8 2459875.6853121 1.0008459 0.0008826 Sloani         EI_Sauce_0.6cm        
 8 2459875.6865621 1.0000792 0.0008736 Sloani         EI_Sauce_0.6cm        
 8 2459875.6910527 0.9997075 0.0009127 Sloani         EI_Sauce_0.6cm        
 8 2459875.6923143 1.0002813 0.0008846 Sloani         EI_Sauce_0.6cm        
 8 2459875.6935642 1.0005915 0.0008768 Sloani         EI_Sauce_0.6cm        
 8 2459875.6948258 0.9989635 0.0008820 Sloani         EI_Sauce_0.6cm        
 8 2459875.6960757 1.0037065 0.0008810 Sloani         EI_Sauce_0.6cm        
 8 2459875.6973373 1.0006154 0.0008882 Sloani         EI_Sauce_0.6cm        
 8 2459875.6985873 1.0028790 0.0008880 Sloani         EI_Sauce_0.6cm        
 8 2459875.6998372 1.0017649 0.0008920 Sloani         EI_Sauce_0.6cm        
 8 2459875.7010988 1.0004288 0.0008898 Sloani         EI_Sauce_0.6cm        
 8 2459875.7023487 1.0016555 0.0008721 Sloani         EI_Sauce_0.6cm        
 8 2459875.7035987 0.9995875 0.0008794 Sloani         EI_Sauce_0.6cm        
 8 2459875.7048602 1.0005980 0.0008612 Sloani         EI_Sauce_0.6cm        
 8 2459875.7061102 1.0029832 0.0008682 Sloani         EI_Sauce_0.6cm        
 8 2459875.7073602 0.9996511 0.0008546 Sloani         EI_Sauce_0.6cm        
 8 2459875.7086217 1.0016967 0.0008381 Sloani         EI_Sauce_0.6cm        
 8 2459875.7098717 0.9978739 0.0008479 Sloani         EI_Sauce_0.6cm        
 8 2459875.7111332 1.0005782 0.0008303 Sloani         EI_Sauce_0.6cm        
 8 2459875.7123832 0.9987741 0.0008300 Sloani         EI_Sauce_0.6cm        
 8 2459875.7136448 1.0032206 0.0008381 Sloani         EI_Sauce_0.6cm        
 8 2459875.7148947 1.0012285 0.0008532 Sloani         EI_Sauce_0.6cm        
 8 2459875.7161447 1.0012451 0.0008628 Sloani         EI_Sauce_0.6cm        
 8 2459875.7174062 1.0017516 0.0008277 Sloani         EI_Sauce_0.6cm        
 8 2459875.7186562 1.0001831 0.0008464 Sloani         EI_Sauce_0.6cm        
 8 2459875.7199177 0.9987375 0.0008635 Sloani         EI_Sauce_0.6cm        
 8 2459875.7211677 0.9989052 0.0008936 Sloani         EI_Sauce_0.6cm        
 8 2459875.7224293 1.0005503 0.0008706 Sloani         EI_Sauce_0.6cm        
 8 2459875.7236792 0.9967460 0.0008894 Sloani         EI_Sauce_0.6cm        
 8 2459875.7249292 0.9999146 0.0008556 Sloani         EI_Sauce_0.6cm        
 8 2459875.7261907 0.9987451 0.0008421 Sloani         EI_Sauce_0.6cm        
 8 2459875.7274407 0.9951738 0.0008429 Sloani         EI_Sauce_0.6cm        
 8 2459875.7286907 0.9966748 0.0008586 Sloani         EI_Sauce_0.6cm        
 8 2459875.7299522 0.9936702 0.0008676 Sloani         EI_Sauce_0.6cm        
 8 2459875.7312022 0.9927754 0.0008746 Sloani         EI_Sauce_0.6cm        
 8 2459875.7324637 0.9923933 0.0009004 Sloani         EI_Sauce_0.6cm        
 8 2459875.7337137 0.9933269 0.0008956 Sloani         EI_Sauce_0.6cm        
 8 2459875.7349637 0.9876710 0.0008935 Sloani         EI_Sauce_0.6cm        
 8 2459875.7362136 0.9882396 0.0008943 Sloani         EI_Sauce_0.6cm        
 8 2459875.7374752 0.9868463 0.0008970 Sloani         EI_Sauce_0.6cm        
 8 2459875.7387252 0.9867214 0.0008865 Sloani         EI_Sauce_0.6cm        
 8 2459875.7399867 0.9871509 0.0008701 Sloani         EI_Sauce_0.6cm        
 8 2459875.7412367 0.9845430 0.0008716 Sloani         EI_Sauce_0.6cm        
 8 2459875.7424866 0.9873310 0.0008631 Sloani         EI_Sauce_0.6cm        
 8 2459875.7437482 0.9825023 0.0008794 Sloani         EI_Sauce_0.6cm        
 8 2459875.7449982 0.9902290 0.0008648 Sloani         EI_Sauce_0.6cm        
 8 2459875.7462597 0.9859492 0.0008540 Sloani         EI_Sauce_0.6cm        
 8 2459875.7475097 0.9832521 0.0008623 Sloani         EI_Sauce_0.6cm        
 8 2459875.7487596 0.9824260 0.0008672 Sloani         EI_Sauce_0.6cm        
 8 2459875.7500096 0.9817102 0.0008805 Sloani         EI_Sauce_0.6cm        
 8 2459875.7512711 0.9815306 0.0008957 Sloani         EI_Sauce_0.6cm        
 8 2459875.7525211 0.9838528 0.0008979 Sloani         EI_Sauce_0.6cm        
 8 2459875.7537711 0.9836240 0.0008893 Sloani         EI_Sauce_0.6cm        
 8 2459875.7550326 0.9814467 0.0009027 Sloani         EI_Sauce_0.6cm        
 8 2459875.7562826 0.9841868 0.0008819 Sloani         EI_Sauce_0.6cm        
 8 2459875.7575326 0.9820386 0.0008879 Sloani         EI_Sauce_0.6cm        
 8 2459875.7587941 0.9844657 0.0008787 Sloani         EI_Sauce_0.6cm        
 8 2459875.7600441 0.9832714 0.0008658 Sloani         EI_Sauce_0.6cm        
 8 2459875.7612940 0.9825763 0.0008792 Sloani         EI_Sauce_0.6cm        
 8 2459875.7625556 0.9815904 0.0008802 Sloani         EI_Sauce_0.6cm        
 8 2459875.7638056 0.9814087 0.0008749 Sloani         EI_Sauce_0.6cm        
 8 2459875.7650555 0.9823126 0.0008703 Sloani         EI_Sauce_0.6cm        
 8 2459875.7663171 0.9823267 0.0008866 Sloani         EI_Sauce_0.6cm        
 8 2459875.7675670 0.9804607 0.0008849 Sloani         EI_Sauce_0.6cm        
 8 2459875.7688286 0.9829747 0.0008728 Sloani         EI_Sauce_0.6cm        
 8 2459875.7700786 0.9829934 0.0008936 Sloani         EI_Sauce_0.6cm        
 8 2459875.7713401 0.9790129 0.0008883 Sloani         EI_Sauce_0.6cm        
 8 2459875.7725901 0.9813951 0.0008460 Sloani         EI_Sauce_0.6cm        
 8 2459875.7738400 0.9818841 0.0008607 Sloani         EI_Sauce_0.6cm        
 8 2459875.7751016 0.9820524 0.0008455 Sloani         EI_Sauce_0.6cm        
 8 2459875.7763515 0.9811795 0.0008679 Sloani         EI_Sauce_0.6cm        
 8 2459875.7776131 0.9837197 0.0008459 Sloani         EI_Sauce_0.6cm        
 8 2459875.7788631 0.9832200 0.0008532 Sloani         EI_Sauce_0.6cm        
 8 2459875.7801130 0.9794331 0.0008566 Sloani         EI_Sauce_0.6cm        
 8 2459875.7813746 0.9792833 0.0008440 Sloani         EI_Sauce_0.6cm        
 8 2459875.7826245 0.9828732 0.0008355 Sloani         EI_Sauce_0.6cm        
 8 2459875.7838861 0.9813617 0.0008514 Sloani         EI_Sauce_0.6cm        
 8 2459875.7851360 0.9830681 0.0008510 Sloani         EI_Sauce_0.6cm        
 8 2459875.7863976 0.9813675 0.0008540 Sloani         EI_Sauce_0.6cm        
 8 2459875.7876476 0.9821379 0.0008676 Sloani         EI_Sauce_0.6cm        
 8 2459875.7889091 0.9813444 0.0008488 Sloani         EI_Sauce_0.6cm        
 8 2459875.7901706 0.9829169 0.0008510 Sloani         EI_Sauce_0.6cm        
 8 2459875.7914322 0.9821273 0.0008582 Sloani         EI_Sauce_0.6cm        
 8 2459875.7926822 0.9840725 0.0008601 Sloani         EI_Sauce_0.6cm        
 8 2459875.7939437 0.9758209 0.0008659 Sloani         EI_Sauce_0.6cm        
 8 2459875.7952052 0.9816279 0.0008636 Sloani         EI_Sauce_0.6cm        
 8 2459875.7964552 0.9764696 0.0008475 Sloani         EI_Sauce_0.6cm        
 8 2459875.7977168 0.9804079 0.0009106 Sloani         EI_Sauce_0.6cm        
 8 2459875.8018023 0.9844058 0.0008424 Sloani         EI_Sauce_0.6cm        
 8 2459875.8030523 0.9813025 0.0008480 Sloani         EI_Sauce_0.6cm        
 8 2459875.8043138 0.9824822 0.0008433 Sloani         EI_Sauce_0.6cm        
 8 2459875.8055638 0.9794564 0.0008639 Sloani         EI_Sauce_0.6cm        
 8 2459875.8068138 0.9821420 0.0008630 Sloani         EI_Sauce_0.6cm        
 8 2459875.8080753 0.9830608 0.0008535 Sloani         EI_Sauce_0.6cm        
 8 2459875.8093253 0.9837524 0.0008534 Sloani         EI_Sauce_0.6cm        
 8 2459875.8105868 0.9827454 0.0008671 Sloani         EI_Sauce_0.6cm        
 8 2459875.8118368 0.9813202 0.0008734 Sloani         EI_Sauce_0.6cm        
 8 2459875.8130983 0.9816388 0.0008599 Sloani         EI_Sauce_0.6cm        
 8 2459875.8143483 0.9779695 0.0008678 Sloani         EI_Sauce_0.6cm        
 8 2459875.8156098 0.9837230 0.0008910 Sloani         EI_Sauce_0.6cm        
 8 2459875.8168598 0.9821281 0.0008685 Sloani         EI_Sauce_0.6cm        
 8 2459875.8181098 0.9841410 0.0008682 Sloani         EI_Sauce_0.6cm        
 8 2459875.8193713 0.9822986 0.0008653 Sloani         EI_Sauce_0.6cm        
 8 2459875.8206213 0.9825191 0.0009069 Sloani         EI_Sauce_0.6cm        
 8 2459875.8218828 0.9835787 0.0008461 Sloani         EI_Sauce_0.6cm        
 8 2459875.8231328 0.9830130 0.0008314 Sloani         EI_Sauce_0.6cm        
 8 2459875.8243943 0.9809864 0.0008305 Sloani         EI_Sauce_0.6cm        
 8 2459875.8256443 0.9835393 0.0008399 Sloani         EI_Sauce_0.6cm        
 8 2459875.8268943 0.9850424 0.0008362 Sloani         EI_Sauce_0.6cm        
 8 2459875.8281558 0.9798875 0.0008269 Sloani         EI_Sauce_0.6cm        
 8 2459875.8294058 0.9808369 0.0008500 Sloani         EI_Sauce_0.6cm        
 8 2459875.8306673 0.9821562 0.0008223 Sloani         EI_Sauce_0.6cm        
 8 2459875.8319173 0.9826071 0.0008384 Sloani         EI_Sauce_0.6cm        
 8 2459875.8331673 0.9834786 0.0008341 Sloani         EI_Sauce_0.6cm        
 8 2459875.8344288 0.9812192 0.0008402 Sloani         EI_Sauce_0.6cm        
 8 2459875.8356788 0.9856028 0.0008332 Sloani         EI_Sauce_0.6cm        
 8 2459875.8369403 0.9834408 0.0008441 Sloani         EI_Sauce_0.6cm        
 8 2459875.8381903 0.9839353 0.0008412 Sloani         EI_Sauce_0.6cm        
 8 2459875.8394403 0.9818559 0.0008467 Sloani         EI_Sauce_0.6cm        
 8 2459875.8407018 0.9843257 0.0008548 Sloani         EI_Sauce_0.6cm        
 8 2459875.8419518 0.9845863 0.0008295 Sloani         EI_Sauce_0.6cm        
 8 2459875.8432133 0.9861139 0.0008226 Sloani         EI_Sauce_0.6cm        
 8 2459875.8444633 0.9866318 0.0008226 Sloani         EI_Sauce_0.6cm        
 8 2459875.8457132 0.9847785 0.0008193 Sloani         EI_Sauce_0.6cm        
 8 2459875.8469748 0.9846057 0.0008338 Sloani         EI_Sauce_0.6cm        
 8 2459875.8482363 0.9873721 0.0008455 Sloani         EI_Sauce_0.6cm        
 8 2459875.8494863 0.9822295 0.0008478 Sloani         EI_Sauce_0.6cm        
 8 2459875.8507363 0.9872324 0.0008348 Sloani         EI_Sauce_0.6cm        
 8 2459875.8519978 0.9871074 0.0008531 Sloani         EI_Sauce_0.6cm        
 8 2459875.8532478 0.9861888 0.0008556 Sloani         EI_Sauce_0.6cm        
 8 2459875.8545093 0.9876134 0.0008316 Sloani         EI_Sauce_0.6cm        
 8 2459875.8557593 0.9831920 0.0008420 Sloani         EI_Sauce_0.6cm        
 8 2459875.8570208 0.9865643 0.0008419 Sloani         EI_Sauce_0.6cm        
 8 2459875.8582708 0.9896186 0.0008506 Sloani         EI_Sauce_0.6cm        
 8 2459875.8595208 0.9892119 0.0008562 Sloani         EI_Sauce_0.6cm        
 8 2459875.8607823 0.9877186 0.0008644 Sloani         EI_Sauce_0.6cm        
 8 2459875.8620323 0.9920421 0.0008624 Sloani         EI_Sauce_0.6cm        
 8 2459875.8632938 0.9916488 0.0008704 Sloani         EI_Sauce_0.6cm        
 8 2459875.8645438 0.9932936 0.0008959 Sloani         EI_Sauce_0.6cm        
 8 2459875.8658053 0.9926860 0.0009426 Sloani         EI_Sauce_0.6cm        
 8 2459875.8670553 0.9972127 0.0009705 Sloani         EI_Sauce_0.6cm        
 8 2459875.8715228 1.0019786 0.0011839 Sloani         EI_Sauce_0.6cm        
 8 2459875.8727728 0.9970899 0.0013149 Sloani         EI_Sauce_0.6cm        
 8 2459875.8740343 1.0013441 0.0013539 Sloani         EI_Sauce_0.6cm        
 8 2459875.8752843 1.0025527 0.0015454 Sloani         EI_Sauce_0.6cm        
 9 2459887.5367720 1.0025900 0.0028150 Sloani         LCO_CTIO_1m           
 9 2459887.5389950 0.9986080 0.0028220 Sloani         LCO_CTIO_1m           
 9 2459887.5411880 0.9999140 0.0028260 Sloani         LCO_CTIO_1m           
 9 2459887.5433430 1.0031270 0.0028210 Sloani         LCO_CTIO_1m           
 9 2459887.5476680 0.9988970 0.0027150 Sloani         LCO_CTIO_1m           
 9 2459887.5498330 0.9996030 0.0028230 Sloani         LCO_CTIO_1m           
 9 2459887.5519890 0.9964400 0.0028050 Sloani         LCO_CTIO_1m           
 9 2459887.5541470 0.9953140 0.0027830 Sloani         LCO_CTIO_1m           
 9 2459887.5563580 0.9983630 0.0027750 Sloani         LCO_CTIO_1m           
 9 2459887.5585140 0.9985010 0.0027750 Sloani         LCO_CTIO_1m           
 9 2459887.5606670 0.9961950 0.0028030 Sloani         LCO_CTIO_1m           
 9 2459887.5628360 1.0007440 0.0028220 Sloani         LCO_CTIO_1m           
 9 2459887.5650010 1.0014810 0.0028010 Sloani         LCO_CTIO_1m           
 9 2459887.5671690 0.9987340 0.0027940 Sloani         LCO_CTIO_1m           
 9 2459887.5693260 1.0022440 0.0027820 Sloani         LCO_CTIO_1m           
 9 2459887.5714940 0.9999490 0.0028160 Sloani         LCO_CTIO_1m           
 9 2459887.5736450 0.9998840 0.0027990 Sloani         LCO_CTIO_1m           
 9 2459887.5758040 1.0012580 0.0027850 Sloani         LCO_CTIO_1m           
 9 2459887.5780130 1.0019890 0.0028940 Sloani         LCO_CTIO_1m           
 9 2459887.5801640 1.0020740 0.0029040 Sloani         LCO_CTIO_1m           
 9 2459887.5823190 0.9968860 0.0029200 Sloani         LCO_CTIO_1m           
 9 2459887.5844720 1.0012020 0.0029110 Sloani         LCO_CTIO_1m           
 9 2459887.5866180 0.9954340 0.0028010 Sloani         LCO_CTIO_1m           
 9 2459887.5888000 0.9948450 0.0029010 Sloani         LCO_CTIO_1m           
 9 2459887.5909570 1.0004570 0.0028880 Sloani         LCO_CTIO_1m           
 9 2459887.5931230 0.9995530 0.0027640 Sloani         LCO_CTIO_1m           
 9 2459887.5952780 0.9998700 0.0028910 Sloani         LCO_CTIO_1m           
 9 2459887.5974410 1.0014790 0.0027830 Sloani         LCO_CTIO_1m           
 9 2459887.5995970 0.9972730 0.0029050 Sloani         LCO_CTIO_1m           
 9 2459887.6017830 0.9987680 0.0028630 Sloani         LCO_CTIO_1m           
 9 2459887.6039380 1.0037830 0.0028940 Sloani         LCO_CTIO_1m           
 9 2459887.6060950 0.9965870 0.0029010 Sloani         LCO_CTIO_1m           
 9 2459887.6082440 1.0002130 0.0028720 Sloani         LCO_CTIO_1m           
 9 2459887.6104000 1.0010150 0.0030050 Sloani         LCO_CTIO_1m           
 9 2459887.6126180 1.0003990 0.0028820 Sloani         LCO_CTIO_1m           
 9 2459887.6147710 1.0028240 0.0029130 Sloani         LCO_CTIO_1m           
 9 2459887.6190920 1.0035670 0.0028720 Sloani         LCO_CTIO_1m           
 9 2459887.6212430 0.9989530 0.0027730 Sloani         LCO_CTIO_1m           
 9 2459887.6234000 1.0017630 0.0028850 Sloani         LCO_CTIO_1m           
 9 2459887.6255570 1.0013450 0.0028720 Sloani         LCO_CTIO_1m           
 9 2459887.6277120 0.9948440 0.0028850 Sloani         LCO_CTIO_1m           
 9 2459887.6299770 1.0002170 0.0027700 Sloani         LCO_CTIO_1m           
 9 2459887.6321370 0.9984730 0.0028600 Sloani         LCO_CTIO_1m           
 9 2459887.6342900 0.9954080 0.0028780 Sloani         LCO_CTIO_1m           
 9 2459887.6364770 0.9944690 0.0028790 Sloani         LCO_CTIO_1m           
 9 2459887.6386360 0.9918230 0.0028800 Sloani         LCO_CTIO_1m           
 9 2459887.6408640 0.9840320 0.0027340 Sloani         LCO_CTIO_1m           
 9 2459887.6430430 0.9857420 0.0027440 Sloani         LCO_CTIO_1m           
 9 2459887.6452080 0.9848200 0.0027490 Sloani         LCO_CTIO_1m           
 9 2459887.6473630 0.9799260 0.0027290 Sloani         LCO_CTIO_1m           
 9 2459887.6495280 0.9828070 0.0027270 Sloani         LCO_CTIO_1m           
 9 2459887.6516780 0.9854150 0.0027230 Sloani         LCO_CTIO_1m           
 9 2459887.6538350 0.9861180 0.0027220 Sloani         LCO_CTIO_1m           
 9 2459887.6559910 0.9844500 0.0026490 Sloani         LCO_CTIO_1m           
 9 2459887.6581460 0.9836360 0.0026310 Sloani         LCO_CTIO_1m           
 9 2459887.6602970 0.9765810 0.0026940 Sloani         LCO_CTIO_1m           
 9 2459887.6624550 0.9826470 0.0027050 Sloani         LCO_CTIO_1m           
 9 2459887.6646240 0.9822290 0.0027130 Sloani         LCO_CTIO_1m           
 9 2459887.6667870 0.9848170 0.0028320 Sloani         LCO_CTIO_1m           
 9 2459887.6689930 0.9814840 0.0027210 Sloani         LCO_CTIO_1m           
 9 2459887.6711790 0.9797010 0.0027260 Sloani         LCO_CTIO_1m           
 9 2459887.6733260 0.9826640 0.0027280 Sloani         LCO_CTIO_1m           
 9 2459887.6754810 0.9844920 0.0027270 Sloani         LCO_CTIO_1m           
 9 2459887.6776450 0.9793160 0.0027230 Sloani         LCO_CTIO_1m           
 9 2459887.6798000 0.9823020 0.0027260 Sloani         LCO_CTIO_1m           
 9 2459887.6819490 0.9837040 0.0027180 Sloani         LCO_CTIO_1m           
 9 2459887.6841250 0.9786640 0.0027070 Sloani         LCO_CTIO_1m           
 9 2459887.6862690 0.9809350 0.0027140 Sloani         LCO_CTIO_1m           
 9 2459887.6884270 0.9734730 0.0027090 Sloani         LCO_CTIO_1m           
 9 2459887.6905740 0.9775260 0.0027200 Sloani         LCO_CTIO_1m           
 9 2459887.6927250 0.9855410 0.0027150 Sloani         LCO_CTIO_1m           
 9 2459887.6948830 0.9807770 0.0027030 Sloani         LCO_CTIO_1m           
 9 2459887.6970380 0.9762200 0.0027180 Sloani         LCO_CTIO_1m           
 9 2459887.6992040 0.9836850 0.0027020 Sloani         LCO_CTIO_1m           
 9 2459887.7013590 0.9782090 0.0027050 Sloani         LCO_CTIO_1m           
 9 2459887.7035250 0.9815280 0.0027050 Sloani         LCO_CTIO_1m           
 9 2459887.7056870 0.9805450 0.0026990 Sloani         LCO_CTIO_1m           
 9 2459887.7078390 0.9805200 0.0027180 Sloani         LCO_CTIO_1m           
 9 2459887.7100030 0.9836440 0.0027130 Sloani         LCO_CTIO_1m           
 9 2459887.7121730 0.9817520 0.0026240 Sloani         LCO_CTIO_1m           
 9 2459887.7143220 0.9819560 0.0026970 Sloani         LCO_CTIO_1m           
 9 2459887.7164710 0.9798660 0.0027080 Sloani         LCO_CTIO_1m           
 9 2459887.7186240 0.9778130 0.0027020 Sloani         LCO_CTIO_1m           
 9 2459887.7207720 0.9770260 0.0026830 Sloani         LCO_CTIO_1m           
 9 2459887.7229310 0.9797560 0.0026340 Sloani         LCO_CTIO_1m           
 9 2459887.7251020 0.9808200 0.0026210 Sloani         LCO_CTIO_1m           
 9 2459887.7272570 0.9828720 0.0026240 Sloani         LCO_CTIO_1m           
 9 2459887.7294000 0.9803430 0.0026240 Sloani         LCO_CTIO_1m           
 9 2459887.7315540 0.9860840 0.0026380 Sloani         LCO_CTIO_1m           
 9 2459887.7337180 0.9814350 0.0026310 Sloani         LCO_CTIO_1m           
 9 2459887.7358910 0.9784930 0.0026890 Sloani         LCO_CTIO_1m           
 9 2459887.7380440 0.9820960 0.0026410 Sloani         LCO_CTIO_1m           
 9 2459887.7402150 0.9780430 0.0026250 Sloani         LCO_CTIO_1m           
 9 2459887.7424150 0.9797970 0.0026220 Sloani         LCO_CTIO_1m           
 9 2459887.7445700 0.9820750 0.0026280 Sloani         LCO_CTIO_1m           
 9 2459887.7467180 0.9815950 0.0026530 Sloani         LCO_CTIO_1m           
 9 2459887.7488840 0.9834190 0.0026500 Sloani         LCO_CTIO_1m           
 9 2459887.7510390 0.9872870 0.0027130 Sloani         LCO_CTIO_1m           
 9 2459887.7532070 0.9837780 0.0026270 Sloani         LCO_CTIO_1m           
 9 2459887.7553720 0.9860430 0.0026400 Sloani         LCO_CTIO_1m           
 9 2459887.7575430 0.9808580 0.0026300 Sloani         LCO_CTIO_1m           
 9 2459887.7597480 0.9853300 0.0026190 Sloani         LCO_CTIO_1m           
 9 2459887.7619320 0.9847910 0.0026280 Sloani         LCO_CTIO_1m           
 9 2459887.7640960 0.9848290 0.0027030 Sloani         LCO_CTIO_1m           
 9 2459887.7662460 0.9912730 0.0027140 Sloani         LCO_CTIO_1m           
 9 2459887.7684200 0.9905620 0.0027150 Sloani         LCO_CTIO_1m           
 9 2459887.7705850 0.9917080 0.0027030 Sloani         LCO_CTIO_1m           
 9 2459887.7727500 0.9938380 0.0027180 Sloani         LCO_CTIO_1m           
 9 2459887.7749340 0.9982330 0.0027130 Sloani         LCO_CTIO_1m           
 9 2459887.7792420 0.9994430 0.0027550 Sloani         LCO_CTIO_1m           
 9 2459887.7814180 0.9987730 0.0026460 Sloani         LCO_CTIO_1m           
 9 2459887.7835680 0.9983550 0.0027240 Sloani         LCO_CTIO_1m           
 9 2459887.7857380 0.9950730 0.0027170 Sloani         LCO_CTIO_1m           
 9 2459887.7878990 1.0006170 0.0026460 Sloani         LCO_CTIO_1m           
 9 2459887.7900620 1.0034310 0.0026400 Sloani         LCO_CTIO_1m           
 9 2459887.7922260 1.0011700 0.0027010 Sloani         LCO_CTIO_1m           
 9 2459887.7943750 1.0024360 0.0027120 Sloani         LCO_CTIO_1m           
 9 2459887.7965210 0.9984350 0.0027030 Sloani         LCO_CTIO_1m           
 9 2459887.7986730 0.9975870 0.0026430 Sloani         LCO_CTIO_1m           
 9 2459887.8008340 0.9978090 0.0026930 Sloani         LCO_CTIO_1m           
 9 2459887.8030040 1.0003330 0.0026340 Sloani         LCO_CTIO_1m           
 9 2459887.8051720 1.0008940 0.0027080 Sloani         LCO_CTIO_1m           
 9 2459887.8073350 0.9999890 0.0026400 Sloani         LCO_CTIO_1m           
 9 2459887.8094810 0.9993170 0.0026190 Sloani         LCO_CTIO_1m           
 9 2459887.8116460 1.0004390 0.0026250 Sloani         LCO_CTIO_1m           
 9 2459887.8138070 0.9960700 0.0026040 Sloani         LCO_CTIO_1m           
 9 2459887.8159760 0.9993060 0.0026100 Sloani         LCO_CTIO_1m           
 9 2459887.8181460 1.0024870 0.0026000 Sloani         LCO_CTIO_1m           
 9 2459887.8203090 1.0001740 0.0026020 Sloani         LCO_CTIO_1m           
 9 2459887.8224680 0.9978010 0.0026040 Sloani         LCO_CTIO_1m           
 9 2459887.8246280 0.9938610 0.0025910 Sloani         LCO_CTIO_1m           
 9 2459887.8267840 1.0024520 0.0026000 Sloani         LCO_CTIO_1m           
 9 2459887.8289420 0.9993890 0.0025950 Sloani         LCO_CTIO_1m           
 9 2459887.8311410 1.0047790 0.0026000 Sloani         LCO_CTIO_1m           
 9 2459887.8332980 0.9995170 0.0026130 Sloani         LCO_CTIO_1m           
 9 2459887.8354630 1.0038920 0.0026090 Sloani         LCO_CTIO_1m           
 9 2459887.8376310 1.0035010 0.0026160 Sloani         LCO_CTIO_1m           
 9 2459887.8397860 1.0020100 0.0026130 Sloani         LCO_CTIO_1m           
 9 2459887.8419360 1.0001970 0.0026040 Sloani         LCO_CTIO_1m           
 9 2459887.8440930 1.0019160 0.0026160 Sloani         LCO_CTIO_1m           
 9 2459887.8462510 1.0014320 0.0026220 Sloani         LCO_CTIO_1m           
 9 2459887.8484070 0.9947060 0.0026180 Sloani         LCO_CTIO_1m           
 9 2459887.8505790 1.0010920 0.0026330 Sloani         LCO_CTIO_1m           
 9 2459887.8527420 0.9997900 0.0026870 Sloani         LCO_CTIO_1m           
 9 2459887.8549110 1.0038240 0.0026500 Sloani         LCO_CTIO_1m           
 9 2459887.8570780 1.0008280 0.0026420 Sloani         LCO_CTIO_1m           
 9 2459887.8593080 1.0031170 0.0027570 Sloani         LCO_CTIO_1m           
 9 2459887.8614730 1.0022760 0.0027370 Sloani         LCO_CTIO_1m           
10 2459887.5349800 0.9975337 0.0014006 Sloani         EI_Sauce_0.6cm        
10 2459887.5362415 1.0006452 0.0014112 Sloani         EI_Sauce_0.6cm        
10 2459887.5374915 0.9977298 0.0014192 Sloani         EI_Sauce_0.6cm        
10 2459887.5387530 0.9993766 0.0014071 Sloani         EI_Sauce_0.6cm        
10 2459887.5400145 0.9992083 0.0014065 Sloani         EI_Sauce_0.6cm        
10 2459887.5412645 0.9969971 0.0014137 Sloani         EI_Sauce_0.6cm        
10 2459887.5425145 1.0035138 0.0014292 Sloani         EI_Sauce_0.6cm        
10 2459887.5437760 0.9975827 0.0014146 Sloani         EI_Sauce_0.6cm        
10 2459887.5450260 1.0008611 0.0013944 Sloani         EI_Sauce_0.6cm        
10 2459887.5462875 1.0001074 0.0014124 Sloani         EI_Sauce_0.6cm        
10 2459887.5475375 0.9956568 0.0014358 Sloani         EI_Sauce_0.6cm        
10 2459887.5487991 0.9945593 0.0014150 Sloani         EI_Sauce_0.6cm        
10 2459887.5500490 0.9988187 0.0014140 Sloani         EI_Sauce_0.6cm        
10 2459887.5513106 1.0004848 0.0014200 Sloani         EI_Sauce_0.6cm        
10 2459887.5525605 0.9979807 0.0014275 Sloani         EI_Sauce_0.6cm        
10 2459887.5538221 0.9977430 0.0014435 Sloani         EI_Sauce_0.6cm        
10 2459887.5550720 0.9981454 0.0014166 Sloani         EI_Sauce_0.6cm        
10 2459887.5563336 0.9973501 0.0014175 Sloani         EI_Sauce_0.6cm        
10 2459887.5575836 0.9968731 0.0014134 Sloani         EI_Sauce_0.6cm        
10 2459887.5588451 0.9973337 0.0014352 Sloani         EI_Sauce_0.6cm        
10 2459887.5601066 1.0012243 0.0014212 Sloani         EI_Sauce_0.6cm        
10 2459887.5613566 0.9947885 0.0014367 Sloani         EI_Sauce_0.6cm        
10 2459887.5626066 0.9971663 0.0014281 Sloani         EI_Sauce_0.6cm        
10 2459887.5638681 0.9988240 0.0014290 Sloani         EI_Sauce_0.6cm        
10 2459887.5651181 1.0002087 0.0014113 Sloani         EI_Sauce_0.6cm        
10 2459887.5663796 0.9974954 0.0013898 Sloani         EI_Sauce_0.6cm        
10 2459887.5676296 1.0010214 0.0013784 Sloani         EI_Sauce_0.6cm        
10 2459887.5688911 0.9975977 0.0014081 Sloani         EI_Sauce_0.6cm        
10 2459887.5701411 1.0006308 0.0014004 Sloani         EI_Sauce_0.6cm        
10 2459887.5714027 1.0053427 0.0013934 Sloani         EI_Sauce_0.6cm        
10 2459887.5726526 0.9988696 0.0013831 Sloani         EI_Sauce_0.6cm        
10 2459887.5739142 0.9988029 0.0013629 Sloani         EI_Sauce_0.6cm        
10 2459887.5751641 0.9977574 0.0013774 Sloani         EI_Sauce_0.6cm        
10 2459887.5764257 0.9983332 0.0013757 Sloani         EI_Sauce_0.6cm        
10 2459887.5776872 1.0012812 0.0013856 Sloani         EI_Sauce_0.6cm        
10 2459887.5789372 1.0005785 0.0013602 Sloani         EI_Sauce_0.6cm        
10 2459887.5801987 1.0000466 0.0013748 Sloani         EI_Sauce_0.6cm        
10 2459887.5814487 1.0009476 0.0013865 Sloani         EI_Sauce_0.6cm        
10 2459887.5827102 1.0005129 0.0013762 Sloani         EI_Sauce_0.6cm        
10 2459887.5839602 1.0035384 0.0013922 Sloani         EI_Sauce_0.6cm        
10 2459887.5852217 1.0016522 0.0013941 Sloani         EI_Sauce_0.6cm        
10 2459887.5864717 0.9962458 0.0014176 Sloani         EI_Sauce_0.6cm        
10 2459887.5877333 1.0007396 0.0013841 Sloani         EI_Sauce_0.6cm        
10 2459887.5889832 1.0006092 0.0013809 Sloani         EI_Sauce_0.6cm        
10 2459887.5902332 0.9987620 0.0014062 Sloani         EI_Sauce_0.6cm        
10 2459887.5914947 1.0008049 0.0013986 Sloani         EI_Sauce_0.6cm        
10 2459887.5927447 0.9996932 0.0013913 Sloani         EI_Sauce_0.6cm        
10 2459887.5940063 0.9974503 0.0013836 Sloani         EI_Sauce_0.6cm        
10 2459887.5952678 0.9958454 0.0013864 Sloani         EI_Sauce_0.6cm        
10 2459887.5965178 1.0019530 0.0013957 Sloani         EI_Sauce_0.6cm        
10 2459887.5977677 0.9999102 0.0014021 Sloani         EI_Sauce_0.6cm        
10 2459887.5990293 0.9962983 0.0013918 Sloani         EI_Sauce_0.6cm        
10 2459887.6002908 0.9988005 0.0014065 Sloani         EI_Sauce_0.6cm        
10 2459887.6015408 0.9993599 0.0013898 Sloani         EI_Sauce_0.6cm        
10 2459887.6028023 0.9954279 0.0014146 Sloani         EI_Sauce_0.6cm        
10 2459887.6040523 1.0006480 0.0013794 Sloani         EI_Sauce_0.6cm        
10 2459887.6053138 0.9973858 0.0013820 Sloani         EI_Sauce_0.6cm        
10 2459887.6065638 0.9994270 0.0014139 Sloani         EI_Sauce_0.6cm        
10 2459887.6078253 0.9956563 0.0014080 Sloani         EI_Sauce_0.6cm        
10 2459887.6090753 0.9971868 0.0013891 Sloani         EI_Sauce_0.6cm        
10 2459887.6103369 0.9981148 0.0014061 Sloani         EI_Sauce_0.6cm        
10 2459887.6115868 0.9982472 0.0013992 Sloani         EI_Sauce_0.6cm        
10 2459887.6128484 0.9983887 0.0014023 Sloani         EI_Sauce_0.6cm        
10 2459887.6140983 1.0039118 0.0013807 Sloani         EI_Sauce_0.6cm        
10 2459887.6153599 0.9980921 0.0014149 Sloani         EI_Sauce_0.6cm        
10 2459887.6166214 0.9990207 0.0013895 Sloani         EI_Sauce_0.6cm        
10 2459887.6178714 0.9962543 0.0013968 Sloani         EI_Sauce_0.6cm        
10 2459887.6191329 0.9967941 0.0013907 Sloani         EI_Sauce_0.6cm        
10 2459887.6203945 0.9986701 0.0013775 Sloani         EI_Sauce_0.6cm        
10 2459887.6216444 0.9970780 0.0013800 Sloani         EI_Sauce_0.6cm        
10 2459887.6228944 0.9974816 0.0013757 Sloani         EI_Sauce_0.6cm        
10 2459887.6241560 0.9988546 0.0013676 Sloani         EI_Sauce_0.6cm        
10 2459887.6254059 0.9993972 0.0013723 Sloani         EI_Sauce_0.6cm        
10 2459887.6278248 0.9935187 0.0013810 Sloani         EI_Sauce_0.6cm        
10 2459887.6290748 0.9956660 0.0013619 Sloani         EI_Sauce_0.6cm        
10 2459887.6303364 0.9937155 0.0013660 Sloani         EI_Sauce_0.6cm        
10 2459887.6315863 0.9985738 0.0013673 Sloani         EI_Sauce_0.6cm        
10 2459887.6328479 0.9921405 0.0013786 Sloani         EI_Sauce_0.6cm        
10 2459887.6340978 0.9909633 0.0013778 Sloani         EI_Sauce_0.6cm        
10 2459887.6353594 0.9920242 0.0013710 Sloani         EI_Sauce_0.6cm        
10 2459887.6366209 0.9891447 0.0013661 Sloani         EI_Sauce_0.6cm        
10 2459887.6378709 0.9901191 0.0013750 Sloani         EI_Sauce_0.6cm        
10 2459887.6391324 0.9864833 0.0014013 Sloani         EI_Sauce_0.6cm        
10 2459887.6403824 0.9849246 0.0013623 Sloani         EI_Sauce_0.6cm        
10 2459887.6416439 0.9816067 0.0013897 Sloani         EI_Sauce_0.6cm        
10 2459887.6428939 0.9834744 0.0013598 Sloani         EI_Sauce_0.6cm        
10 2459887.6441555 0.9850572 0.0013695 Sloani         EI_Sauce_0.6cm        
10 2459887.6454054 0.9823102 0.0013383 Sloani         EI_Sauce_0.6cm        
10 2459887.6466670 0.9818668 0.0013629 Sloani         EI_Sauce_0.6cm        
10 2459887.6479169 0.9867212 0.0013062 Sloani         EI_Sauce_0.6cm        
10 2459887.6491785 0.9863854 0.0013122 Sloani         EI_Sauce_0.6cm        
10 2459887.6504284 0.9817997 0.0013130 Sloani         EI_Sauce_0.6cm        
10 2459887.6516900 0.9857577 0.0013123 Sloani         EI_Sauce_0.6cm        
10 2459887.6529400 0.9813593 0.0013536 Sloani         EI_Sauce_0.6cm        
10 2459887.6542015 0.9811774 0.0013201 Sloani         EI_Sauce_0.6cm        
10 2459887.6554630 0.9837871 0.0012764 Sloani         EI_Sauce_0.6cm        
10 2459887.6567130 0.9860545 0.0012990 Sloani         EI_Sauce_0.6cm        
10 2459887.6579746 0.9811959 0.0012981 Sloani         EI_Sauce_0.6cm        
10 2459887.6592245 0.9799026 0.0012880 Sloani         EI_Sauce_0.6cm        
10 2459887.6604861 0.9810817 0.0012997 Sloani         EI_Sauce_0.6cm        
10 2459887.6617360 0.9838367 0.0012918 Sloani         EI_Sauce_0.6cm        
10 2459887.6629976 0.9779901 0.0012913 Sloani         EI_Sauce_0.6cm        
10 2459887.6642475 0.9809006 0.0012879 Sloani         EI_Sauce_0.6cm        
10 2459887.6655091 0.9804253 0.0012790 Sloani         EI_Sauce_0.6cm        
10 2459887.6667591 0.9806468 0.0012856 Sloani         EI_Sauce_0.6cm        
10 2459887.6680206 0.9839358 0.0012864 Sloani         EI_Sauce_0.6cm        
10 2459887.6692706 0.9797821 0.0013015 Sloani         EI_Sauce_0.6cm        
10 2459887.6705321 0.9797012 0.0013040 Sloani         EI_Sauce_0.6cm        
10 2459887.6717821 0.9803677 0.0012965 Sloani         EI_Sauce_0.6cm        
10 2459887.6730436 0.9831194 0.0012801 Sloani         EI_Sauce_0.6cm        
10 2459887.6742936 0.9824810 0.0012802 Sloani         EI_Sauce_0.6cm        
10 2459887.6755551 0.9809764 0.0013162 Sloani         EI_Sauce_0.6cm        
10 2459887.6768051 0.9797821 0.0013012 Sloani         EI_Sauce_0.6cm        
10 2459887.6780666 0.9804396 0.0012853 Sloani         EI_Sauce_0.6cm        
10 2459887.6793166 0.9820484 0.0012772 Sloani         EI_Sauce_0.6cm        
10 2459887.6805781 0.9832942 0.0012812 Sloani         EI_Sauce_0.6cm        
10 2459887.6818281 0.9807949 0.0012969 Sloani         EI_Sauce_0.6cm        
10 2459887.6830897 0.9792902 0.0012934 Sloani         EI_Sauce_0.6cm        
10 2459887.6843396 0.9810571 0.0013067 Sloani         EI_Sauce_0.6cm        
10 2459887.6856012 0.9802250 0.0013084 Sloani         EI_Sauce_0.6cm        
10 2459887.6868511 0.9787867 0.0013349 Sloani         EI_Sauce_0.6cm        
10 2459887.6881127 0.9786937 0.0013116 Sloani         EI_Sauce_0.6cm        
10 2459887.6893626 0.9783067 0.0013207 Sloani         EI_Sauce_0.6cm        
10 2459887.6906242 0.9780471 0.0012939 Sloani         EI_Sauce_0.6cm        
10 2459887.6918857 0.9817299 0.0013089 Sloani         EI_Sauce_0.6cm        
10 2459887.6931357 0.9804928 0.0013444 Sloani         EI_Sauce_0.6cm        
10 2459887.6943972 0.9789335 0.0013110 Sloani         EI_Sauce_0.6cm        
10 2459887.6956472 0.9802905 0.0013120 Sloani         EI_Sauce_0.6cm        
10 2459887.6969088 0.9771965 0.0013316 Sloani         EI_Sauce_0.6cm        
10 2459887.6981587 0.9781841 0.0013300 Sloani         EI_Sauce_0.6cm        
10 2459887.6994203 0.9795741 0.0013247 Sloani         EI_Sauce_0.6cm        
10 2459887.7006702 0.9823255 0.0013166 Sloani         EI_Sauce_0.6cm        
10 2459887.7019318 0.9780997 0.0013188 Sloani         EI_Sauce_0.6cm        
10 2459887.7031817 0.9788850 0.0013344 Sloani         EI_Sauce_0.6cm        
10 2459887.7044433 0.9793366 0.0013124 Sloani         EI_Sauce_0.6cm        
10 2459887.7056933 0.9805101 0.0012807 Sloani         EI_Sauce_0.6cm        
10 2459887.7069548 0.9765478 0.0013063 Sloani         EI_Sauce_0.6cm        
10 2459887.7082163 0.9794863 0.0012941 Sloani         EI_Sauce_0.6cm        
10 2459887.7094663 0.9804968 0.0013079 Sloani         EI_Sauce_0.6cm        
10 2459887.7107278 0.9811350 0.0013079 Sloani         EI_Sauce_0.6cm        
10 2459887.7119778 0.9790475 0.0013125 Sloani         EI_Sauce_0.6cm        
10 2459887.7132394 0.9813390 0.0013063 Sloani         EI_Sauce_0.6cm        
10 2459887.7144893 0.9806371 0.0012932 Sloani         EI_Sauce_0.6cm        
10 2459887.7157393 0.9798031 0.0012946 Sloani         EI_Sauce_0.6cm        
10 2459887.7170008 0.9820212 0.0012938 Sloani         EI_Sauce_0.6cm        
10 2459887.7182508 0.9806204 0.0013023 Sloani         EI_Sauce_0.6cm        
10 2459887.7195123 0.9802481 0.0013285 Sloani         EI_Sauce_0.6cm        
10 2459887.7207623 0.9785386 0.0013261 Sloani         EI_Sauce_0.6cm        
10 2459887.7220239 0.9807876 0.0013163 Sloani         EI_Sauce_0.6cm        
10 2459887.7232738 0.9823367 0.0013301 Sloani         EI_Sauce_0.6cm        
10 2459887.7245354 0.9798328 0.0013420 Sloani         EI_Sauce_0.6cm        
10 2459887.7257969 0.9790916 0.0013688 Sloani         EI_Sauce_0.6cm        
10 2459887.7270469 0.9812871 0.0013663 Sloani         EI_Sauce_0.6cm        
10 2459887.7283084 0.9816966 0.0013767 Sloani         EI_Sauce_0.6cm        
10 2459887.7295584 0.9771302 0.0013790 Sloani         EI_Sauce_0.6cm        
10 2459887.7308199 0.9776484 0.0013696 Sloani         EI_Sauce_0.6cm        
10 2459887.7320699 0.9798388 0.0013698 Sloani         EI_Sauce_0.6cm        
10 2459887.7333314 0.9801036 0.0013519 Sloani         EI_Sauce_0.6cm        
10 2459887.7345814 0.9789392 0.0013619 Sloani         EI_Sauce_0.6cm        
10 2459887.7358314 0.9811519 0.0013793 Sloani         EI_Sauce_0.6cm        
10 2459887.7370929 0.9816884 0.0013971 Sloani         EI_Sauce_0.6cm        
10 2459887.7383545 0.9797669 0.0013660 Sloani         EI_Sauce_0.6cm        
10 2459887.7396044 0.9800744 0.0013665 Sloani         EI_Sauce_0.6cm        
10 2459887.7408660 0.9821517 0.0013891 Sloani         EI_Sauce_0.6cm        
10 2459887.7421159 0.9815165 0.0013804 Sloani         EI_Sauce_0.6cm        
10 2459887.7433775 0.9770322 0.0014063 Sloani         EI_Sauce_0.6cm        
10 2459887.7446275 0.9829026 0.0013683 Sloani         EI_Sauce_0.6cm        
10 2459887.7458890 0.9829365 0.0013713 Sloani         EI_Sauce_0.6cm        
10 2459887.7471390 0.9837415 0.0013591 Sloani         EI_Sauce_0.6cm        
10 2459887.7484005 0.9865741 0.0013417 Sloani         EI_Sauce_0.6cm        
10 2459887.7496505 0.9888245 0.0013370 Sloani         EI_Sauce_0.6cm        
10 2459887.7509120 0.9871238 0.0013122 Sloani         EI_Sauce_0.6cm        
10 2459887.7521736 0.9881924 0.0012944 Sloani         EI_Sauce_0.6cm        
10 2459887.7534235 0.9875099 0.0012118 Sloani         EI_Sauce_0.6cm        
10 2459887.7546851 0.9884592 0.0012420 Sloani         EI_Sauce_0.6cm        
10 2459887.7559350 0.9877449 0.0012866 Sloani         EI_Sauce_0.6cm        
10 2459887.7571966 0.9855152 0.0012843 Sloani         EI_Sauce_0.6cm        
10 2459887.7584465 0.9895553 0.0012557 Sloani         EI_Sauce_0.6cm        
10 2459887.7597081 0.9895916 0.0012133 Sloani         EI_Sauce_0.6cm        
10 2459887.7609696 0.9898988 0.0012878 Sloani         EI_Sauce_0.6cm        
10 2459887.7622196 0.9893480 0.0011995 Sloani         EI_Sauce_0.6cm        
10 2459887.7634811 0.9735315 0.0014610 Sloani         EI_Sauce_0.6cm        
10 2459887.7647311 0.9874597 0.0013545 Sloani         EI_Sauce_0.6cm        
10 2459887.7659926 0.9958297 0.0011903 Sloani         EI_Sauce_0.6cm        
10 2459887.7672426 0.9933282 0.0015208 Sloani         EI_Sauce_0.6cm        
10 2459887.7685042 1.0016667 0.0012712 Sloani         EI_Sauce_0.6cm        
10 2459887.7697657 0.9928842 0.0011148 Sloani         EI_Sauce_0.6cm        
10 2459887.7710157 0.9948561 0.0010767 Sloani         EI_Sauce_0.6cm        
10 2459887.7722772 0.9987396 0.0010843 Sloani         EI_Sauce_0.6cm        
10 2459887.7735272 0.9985702 0.0010843 Sloani         EI_Sauce_0.6cm        
10 2459887.7747887 1.0002621 0.0010698 Sloani         EI_Sauce_0.6cm        
10 2459887.7760503 0.9970723 0.0010970 Sloani         EI_Sauce_0.6cm        
10 2459887.7773002 0.9998453 0.0010883 Sloani         EI_Sauce_0.6cm        
10 2459887.7785618 1.0028248 0.0010627 Sloani         EI_Sauce_0.6cm        
10 2459887.7798233 0.9988064 0.0010633 Sloani         EI_Sauce_0.6cm        
10 2459887.7810733 0.9996261 0.0010901 Sloani         EI_Sauce_0.6cm        
10 2459887.7823348 0.9979931 0.0011060 Sloani         EI_Sauce_0.6cm        
10 2459887.7835848 1.0020731 0.0011158 Sloani         EI_Sauce_0.6cm        
10 2459887.7848348 1.0025829 0.0011206 Sloani         EI_Sauce_0.6cm        
10 2459887.7860963 1.0010779 0.0011090 Sloani         EI_Sauce_0.6cm        
10 2459887.7873463 1.0003976 0.0011035 Sloani         EI_Sauce_0.6cm        
10 2459887.7886078 1.0003663 0.0011084 Sloani         EI_Sauce_0.6cm        
10 2459887.7898578 1.0020995 0.0011290 Sloani         EI_Sauce_0.6cm        
10 2459887.7911193 1.0001445 0.0011079 Sloani         EI_Sauce_0.6cm        
10 2459887.7923693 1.0008545 0.0010714 Sloani         EI_Sauce_0.6cm        
10 2459887.7936308 0.9981657 0.0010946 Sloani         EI_Sauce_0.6cm        
10 2459887.7948808 1.0009519 0.0010794 Sloani         EI_Sauce_0.6cm        
10 2459887.7961423 1.0037717 0.0010484 Sloani         EI_Sauce_0.6cm        
10 2459887.7973923 0.9966680 0.0010452 Sloani         EI_Sauce_0.6cm        
10 2459887.7986423 1.0008630 0.0011399 Sloani         EI_Sauce_0.6cm        
10 2459887.7999038 1.0001882 0.0009922 Sloani         EI_Sauce_0.6cm        
10 2459887.8011654 1.0068227 0.0011461 Sloani         EI_Sauce_0.6cm        
10 2459887.8024153 0.9996298 0.0009824 Sloani         EI_Sauce_0.6cm        
10 2459887.8036769 1.0002247 0.0009820 Sloani         EI_Sauce_0.6cm        
10 2459887.8049268 1.0021571 0.0010093 Sloani         EI_Sauce_0.6cm        
10 2459887.8061768 0.9998910 0.0009842 Sloani         EI_Sauce_0.6cm        
10 2459887.8074384 1.0009391 0.0009510 Sloani         EI_Sauce_0.6cm        
10 2459887.8086883 1.0000027 0.0009452 Sloani         EI_Sauce_0.6cm        
10 2459887.8099499 0.9999973 0.0009463 Sloani         EI_Sauce_0.6cm        
10 2459887.8111998 0.9978650 0.0009620 Sloani         EI_Sauce_0.6cm        
10 2459887.8124614 1.0000152 0.0009977 Sloani         EI_Sauce_0.6cm        
10 2459887.8137113 0.9997841 0.0009927 Sloani         EI_Sauce_0.6cm        
10 2459887.8149729 1.0039305 0.0009370 Sloani         EI_Sauce_0.6cm        
10 2459887.8162228 1.0039915 0.0008475 EI_Sauce_0.6cm Sloani                
10 2459887.8174844 0.9978832 0.0007938 EI_Sauce_0.6cm Sloani                
10 2459887.8187459 1.0031471 0.0007862 EI_Sauce_0.6cm Sloani                
10 2459887.8199959 0.9994198 0.0008110 EI_Sauce_0.6cm Sloani                
10 2459887.8212459 1.0003229 0.0008288 EI_Sauce_0.6cm Sloani                
10 2459887.8225074 1.0020010 0.0008069 EI_Sauce_0.6cm Sloani                
10 2459887.8237690 1.0005020 0.0007901 EI_Sauce_0.6cm Sloani                
10 2459887.8250189 1.0015404 0.0007751 EI_Sauce_0.6cm Sloani                
10 2459887.8262689 0.9969250 0.0007745 EI_Sauce_0.6cm Sloani                
10 2459887.8275304 1.0018182 0.0007703 EI_Sauce_0.6cm Sloani                
10 2459887.8287804 0.9994313 0.0007543 EI_Sauce_0.6cm Sloani                
10 2459887.8300419 0.9989132 0.0007628 EI_Sauce_0.6cm Sloani                
10 2459887.8312919 1.0012169 0.0007354 EI_Sauce_0.6cm Sloani                
10 2459887.8325534 1.0010402 0.0007321 EI_Sauce_0.6cm Sloani                
10 2459887.8338034 0.9987005 0.0007359 EI_Sauce_0.6cm Sloani                
10 2459887.8350650 1.0009144 0.0007268 EI_Sauce_0.6cm Sloani                
10 2459887.8363149 1.0023692 0.0007194 EI_Sauce_0.6cm Sloani                
10 2459887.8375649 1.0025104 0.0007199 EI_Sauce_0.6cm Sloani                
10 2459887.8388264 1.0000398 0.0007129 EI_Sauce_0.6cm Sloani                
10 2459887.8400880 1.0022792 0.0007199 EI_Sauce_0.6cm Sloani                
10 2459887.8413379 1.0021743 0.0007149 EI_Sauce_0.6cm Sloani                
10 2459887.8425995 1.0028265 0.0007221 EI_Sauce_0.6cm Sloani                
10 2459887.8438610 1.0014050 0.0007221 EI_Sauce_0.6cm Sloani                
10 2459887.8451110 0.9997140 0.0007136 EI_Sauce_0.6cm Sloani                
10 2459887.8463725 1.0108718 0.0007288 EI_Sauce_0.6cm Sloani                
10 2459887.8476225 1.0008534 0.0007230 EI_Sauce_0.6cm Sloani                
10 2459887.8488841 0.9968189 0.0007651 EI_Sauce_0.6cm Sloani                
10 2459887.8501340 0.9996636 0.0007386 EI_Sauce_0.6cm Sloani                
10 2459887.8513956 1.0038282 0.0007337 EI_Sauce_0.6cm Sloani                
10 2459887.8526455 1.0092945 0.0007892 EI_Sauce_0.6cm Sloani                
10 2459887.8539071 1.0028962 0.0007693 EI_Sauce_0.6cm Sloani                
10 2459887.8551570 1.0012440 0.0007998 EI_Sauce_0.6cm Sloani                
10 2459887.8564186 1.0010154 0.0007763 EI_Sauce_0.6cm Sloani                
10 2459887.8576685 1.0032810 0.0007677 EI_Sauce_0.6cm Sloani                
10 2459887.8589301 1.0025421 0.0008161 EI_Sauce_0.6cm Sloani                
10 2459887.8601801 1.0009684 0.0009793 EI_Sauce_0.6cm Sloani                
